Combinatorial Persistent Homology Transform

The combinatorial interpretation of the persistence diagram as a M\"obius inversion was recently shown to be functorial. We employ this discovery to recast the Persistent Homology Transform of a geometric complex as a representation of a cellulation on $\mathbb{S}^n$ to the category of combinatorial persistence diagrams. Detailed examples are provided. We hope this recasting of the PH transform will allow for the adoption of existing methods from algebraic and topological combinatorics to the study of shapes.

==> figs/from-dave/app/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.0)
project(great-circles VERSION 1.0)

set(CMAKE_CXX_STANDARD 11)
set(CMAKE_CXX_STANDARD_REQUIRED ON)

set(DEPS_DIR "../deps")

set(GLFW_DIR ${DEPS_DIR}/glfw)
add_subdirectory(${GLFW_DIR} ${CMAKE_CURRENT_BINARY_DIR}/glfw)
include_directories(${GLFW_DIR}/include)

set(GLAD_DIR ${DEPS_DIR}/glad)
set(GLAD_C ${GLAD_DIR}/src/glad.c)
include_directories(${GLAD_DIR}/include)

set(CSCI441_DIR ${DEPS_DIR}/csci441)
include_directories(${CSCI441_DIR}/include)

set(GLM_DIR ${DEPS_DIR}/glm)
include_directories(${GLM_DIR})

set(LAB ${PROJECT_NAME})
add_executable(${LAB} main.cpp ${GLAD_C})
target_link_libraries(${LAB} glfw ${GLFW_LIBRARIES})


==> figs/from-dave/deps/glfw/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.0)

project(GLFW VERSION 3.3.2 LANGUAGES C)

set(CMAKE_LEGACY_CYGWIN_WIN32 OFF)

if (POLICY CMP0054)
    cmake_policy(SET CMP0054 NEW)
endif()

if (POLICY CMP0077)
    cmake_policy(SET CMP0077 NEW)
endif()

set_property(GLOBAL PROPERTY USE_FOLDERS ON)

option(BUILD_SHARED_LIBS "Build shared libraries" OFF)
option(GLFW_BUILD_EXAMPLES "Build the GLFW example programs" OFF)
option(GLFW_BUILD_TESTS "Build the GLFW test programs" OFF)
option(GLFW_BUILD_DOCS "Build the GLFW documentation" OFF)
option(GLFW_INSTALL "Generate installation target" ON)
option(GLFW_VULKAN_STATIC "Assume the Vulkan loader is linked with the application" OFF)

include(GNUInstallDirs)
include(CMakeDependentOption)

cmake_dependent_option(GLFW_USE_OSMESA "Use OSMesa for offscreen context creation" OFF
                       "UNIX" OFF)
cmake_dependent_option(GLFW_USE_HYBRID_HPG "Force use of high-performance GPU on hybrid systems" OFF
                       "WIN32" OFF)
cmake_dependent_option(GLFW_USE_WAYLAND "Use Wayland for window creation" OFF
                       "UNIX;NOT APPLE" OFF)
cmake_dependent_option(USE_MSVC_RUNTIME_LIBRARY_DLL "Use MSVC runtime library DLL" ON
                       "MSVC" OFF)

if (BUILD_SHARED_LIBS)
    set(_GLFW_BUILD_DLL 1)
endif()

if (BUILD_SHARED_LIBS AND UNIX)
    # On Unix-like systems, shared libraries can use the soname system.
    set(GLFW_LIB_NAME glfw)
else()
    set(GLFW_LIB_NAME glfw3)
endif()

if (GLFW_VULKAN_STATIC)
    if (BUILD_SHARED_LIBS)
        # If you absolutely must do this, remove this line and add the Vulkan
        # loader static library via the CMAKE_SHARED_LINKER_FLAGS
        message(FATAL_ERROR "You are trying to link the Vulkan loader static library into the GLFW shared library")
    endif()
    set(_GLFW_VULKAN_STATIC 1)
endif()

list(APPEND CMAKE_MODULE_PATH "${GLFW_SOURCE_DIR}/CMake/modules")

find_package(Threads REQUIRED)

if (GLFW_BUILD_DOCS)
    set(DOXYGEN_SKIP_DOT TRUE)
    find_package(Doxygen)
endif()

#--------------------------------------------------------------------
# Set compiler specific flags
#--------------------------------------------------------------------
if (MSVC)
    if (MSVC90)
        # Workaround for VS 2008 not shipping with the DirectX 9 SDK
        include(CheckIncludeFile)
        check_include_file(dinput.h DINPUT_H_FOUND)
        if (NOT DINPUT_H_FOUND)
            message(FATAL_ERROR "DirectX 9 headers not found; install DirectX 9 SDK")
        endif()
        # Workaround for VS 2008 not shipping with stdint.h
        list(APPEND glfw_INCLUDE_DIRS "${GLFW_SOURCE_DIR}/deps/vs2008")
    endif()

    if (NOT USE_MSVC_RUNTIME_LIBRARY_DLL)
        foreach (flag CMAKE_C_FLAGS
                      CMAKE_C_FLAGS_DEBUG
                      CMAKE_C_FLAGS_RELEASE
                      CMAKE_C_FLAGS_MINSIZEREL
                      CMAKE_C_FLAGS_RELWITHDEBINFO)

            if (${flag} MATCHES "/MD")
                string(REGEX REPLACE "/MD" "/MT" ${flag} "${${flag}}")
            endif()
            if (${flag} MATCHES "/MDd")
                string(REGEX REPLACE "/MDd" "/MTd" ${flag} "${${flag}}")
            endif()

        endforeach()
    endif()
endif()

if (MINGW)
    # Workaround for legacy MinGW not providing XInput and DirectInput
    include(CheckIncludeFile)

    check_include_file(dinput.h DINPUT_H_FOUND)
    check_include_file(xinput.h XINPUT_H_FOUND)
    if (NOT DINPUT_H_FOUND OR NOT XINPUT_H_FOUND)
        list(APPEND glfw_INCLUDE_DIRS "${GLFW_SOURCE_DIR}/deps/mingw")
    endif()

    # Enable link-time exploit mitigation features enabled by default on MSVC
    include(CheckCCompilerFlag)

    # Compatibility with data execution prevention (DEP)
    set(CMAKE_REQUIRED_FLAGS "-Wl,--nxcompat")
    check_c_compiler_flag("" _GLFW_HAS_DEP)
    if (_GLFW_HAS_DEP)
        set(CMAKE_SHARED_LINKER_FLAGS "-Wl,--nxcompat ${CMAKE_SHARED_LINKER_FLAGS}")
    endif()

    # Compatibility with address space layout randomization (ASLR)
    set(CMAKE_REQUIRED_FLAGS "-Wl,--dynamicbase")
    check_c_compiler_flag("" _GLFW_HAS_ASLR)
    if (_GLFW_HAS_ASLR)
        set(CMAKE_SHARED_LINKER_FLAGS "-Wl,--dynamicbase ${CMAKE_SHARED_LINKER_FLAGS}")
    endif()

    # Compatibility with 64-bit address space layout randomization (ASLR)
    set(CMAKE_REQUIRED_FLAGS "-Wl,--high-entropy-va")
    check_c_compiler_flag("" _GLFW_HAS_64ASLR)
    if (_GLFW_HAS_64ASLR)
        set(CMAKE_SHARED_LINKER_FLAGS "-Wl,--high-entropy-va ${CMAKE_SHARED_LINKER_FLAGS}")
    endif()
endif()

#--------------------------------------------------------------------
# Detect and select backend APIs
#--------------------------------------------------------------------
if (GLFW_USE_WAYLAND)
    set(_GLFW_WAYLAND 1)
    message(STATUS "Using Wayland for window creation")
elseif (GLFW_USE_OSMESA)
    set(_GLFW_OSMESA 1)
    message(STATUS "Using OSMesa for headless context creation")
elseif (WIN32)
    set(_GLFW_WIN32 1)
    message(STATUS "Using Win32 for window creation")
elseif (APPLE)
    set(_GLFW_COCOA 1)
    message(STATUS "Using Cocoa for window creation")
elseif (UNIX)
    set(_GLFW_X11 1)
    message(STATUS "Using X11 for window creation")
else()
    message(FATAL_ERROR "No supported platform was detected")
endif()

#--------------------------------------------------------------------
# Find and add Unix math and time libraries
#--------------------------------------------------------------------
if (UNIX AND NOT APPLE)
    find_library(RT_LIBRARY rt)
    mark_as_advanced(RT_LIBRARY)
    if (RT_LIBRARY)
        list(APPEND glfw_LIBRARIES "${RT_LIBRARY}")
        list(APPEND glfw_PKG_LIBS "-lrt")
    endif()

    find_library(MATH_LIBRARY m)
    mark_as_advanced(MATH_LIBRARY)
    if (MATH_LIBRARY)
        list(APPEND glfw_LIBRARIES "${MATH_LIBRARY}")
        list(APPEND glfw_PKG_LIBS "-lm")
    endif()

    if (CMAKE_DL_LIBS)
        list(APPEND glfw_LIBRARIES "${CMAKE_DL_LIBS}")
        list(APPEND glfw_PKG_LIBS "-l${CMAKE_DL_LIBS}")
    endif()
endif()

#--------------------------------------------------------------------
# Use Win32 for window creation
#--------------------------------------------------------------------
if (_GLFW_WIN32)

    list(APPEND glfw_PKG_LIBS "-lgdi32")

    if (GLFW_USE_HYBRID_HPG)
        set(_GLFW_USE_HYBRID_HPG 1)
    endif()
endif()

#--------------------------------------------------------------------
# Use X11 for window creation
#--------------------------------------------------------------------
if (_GLFW_X11)

    find_package(X11 REQUIRED)

    list(APPEND glfw_PKG_DEPS "x11")

    # Set up library and include paths
    list(APPEND glfw_INCLUDE_DIRS "${X11_X11_INCLUDE_PATH}")
    list(APPEND glfw_LIBRARIES "${X11_X11_LIB}" "${CMAKE_THREAD_LIBS_INIT}")

    # Check for XRandR (modern resolution switching and gamma control)
    if (NOT X11_Xrandr_INCLUDE_PATH)
        message(FATAL_ERROR "RandR headers not found; install libxrandr development package")
    endif()

    # Check for Xinerama (legacy multi-monitor support)
    if (NOT X11_Xinerama_INCLUDE_PATH)
        message(FATAL_ERROR "Xinerama headers not found; install libxinerama development package")
    endif()

    # Check for Xkb (X keyboard extension)
    if (NOT X11_Xkb_INCLUDE_PATH)
        message(FATAL_ERROR "XKB headers not found; install X11 development package")
    endif()

    # Check for Xcursor (cursor creation from RGBA images)
    if (NOT X11_Xcursor_INCLUDE_PATH)
        message(FATAL_ERROR "Xcursor headers not found; install libxcursor development package")
    endif()

    # Check for XInput (modern HID input)
    if (NOT X11_Xi_INCLUDE_PATH)
        message(FATAL_ERROR "XInput headers not found; install libxi development package")
    endif()

    list(APPEND glfw_INCLUDE_DIRS "${X11_Xrandr_INCLUDE_PATH}"
                                  "${X11_Xinerama_INCLUDE_PATH}"
                                  "${X11_Xkb_INCLUDE_PATH}"
                                  "${X11_Xcursor_INCLUDE_PATH}"
                                  "${X11_Xi_INCLUDE_PATH}")
endif()

#--------------------------------------------------------------------
# Use Wayland for window creation
#--------------------------------------------------------------------
if (_GLFW_WAYLAND)
    find_package(ECM REQUIRED NO_MODULE)
    list(APPEND CMAKE_MODULE_PATH "${ECM_MODULE_PATH}")

    find_package(Wayland REQUIRED Client Cursor Egl)
    find_package(WaylandScanner REQUIRED)
    find_package(WaylandProtocols 1.15 REQUIRED)

    list(APPEND glfw_PKG_DEPS "wayland-egl")

    list(APPEND glfw_INCLUDE_DIRS "${Wayland_INCLUDE_DIRS}")
    list(APPEND glfw_LIBRARIES "${Wayland_LIBRARIES}" "${CMAKE_THREAD_LIBS_INIT}")

    find_package(XKBCommon REQUIRED)
    list(APPEND glfw_INCLUDE_DIRS "${XKBCOMMON_INCLUDE_DIRS}")

    include(CheckIncludeFiles)
    include(CheckFunctionExists)
    check_include_files(xkbcommon/xkbcommon-compose.h HAVE_XKBCOMMON_COMPOSE_H)
    check_function_exists(memfd_create HAVE_MEMFD_CREATE)

    if (NOT ("${CMAKE_SYSTEM_NAME}" STREQUAL "Linux"))
        find_package(EpollShim)
        if (EPOLLSHIM_FOUND)
            list(APPEND glfw_INCLUDE_DIRS "${EPOLLSHIM_INCLUDE_DIRS}")
            list(APPEND glfw_LIBRARIES "${EPOLLSHIM_LIBRARIES}")
        endif()
    endif()
endif()

#--------------------------------------------------------------------
# Use OSMesa for offscreen context creation
#--------------------------------------------------------------------
if (_GLFW_OSMESA)
    find_package(OSMesa REQUIRED)
    list(APPEND glfw_LIBRARIES "${CMAKE_THREAD_LIBS_INIT}")
endif()

#--------------------------------------------------------------------
# Use Cocoa for window creation and NSOpenGL for context creation
#--------------------------------------------------------------------
if (_GLFW_COCOA)

    list(APPEND glfw_LIBRARIES
        "-framework Cocoa"
        "-framework IOKit"
        "-framework CoreFoundation")

    set(glfw_PKG_DEPS "")
    set(glfw_PKG_LIBS "-framework Cocoa -framework IOKit -framework CoreFoundation")
endif()

#--------------------------------------------------------------------
# Add the Vulkan loader as a dependency if necessary
#--------------------------------------------------------------------
if (GLFW_VULKAN_STATIC)
    list(APPEND glfw_PKG_DEPS "vulkan")
endif()

#--------------------------------------------------------------------
# Export GLFW library dependencies
#--------------------------------------------------------------------
foreach(arg ${glfw_PKG_DEPS})
    set(GLFW_PKG_DEPS "${GLFW_PKG_DEPS} ${arg}")
endforeach()
foreach(arg ${glfw_PKG_LIBS})
    set(GLFW_PKG_LIBS "${GLFW_PKG_LIBS} ${arg}")
endforeach()

#--------------------------------------------------------------------
# Create generated files
#--------------------------------------------------------------------
include(CMakePackageConfigHelpers)

set(GLFW_CONFIG_PATH "${CMAKE_INSTALL_LIBDIR}/cmake/glfw3")

configure_package_config_file(src/glfw3Config.cmake.in
                              src/glfw3Config.cmake
                              INSTALL_DESTINATION "${GLFW_CONFIG_PATH}"
                              NO_CHECK_REQUIRED_COMPONENTS_MACRO)

write_basic_package_version_file(src/glfw3ConfigVersion.cmake
                                 VERSION ${GLFW_VERSION}
                                 COMPATIBILITY SameMajorVersion)

configure_file(src/glfw_config.h.in src/glfw_config.h @ONLY)

configure_file(src/glfw3.pc.in src/glfw3.pc @ONLY)

#--------------------------------------------------------------------
# Add subdirectories
#--------------------------------------------------------------------
add_subdirectory(src)

if (GLFW_BUILD_EXAMPLES)
    add_subdirectory(examples)
endif()

if (GLFW_BUILD_TESTS)
    add_subdirectory(tests)
endif()

if (DOXYGEN_FOUND AND GLFW_BUILD_DOCS)
    add_subdirectory(docs)
endif()

#--------------------------------------------------------------------
# Install files other than the library
# The library is installed by src/CMakeLists.txt
#--------------------------------------------------------------------
if (GLFW_INSTALL)
    install(DIRECTORY include/GLFW DESTINATION ${CMAKE_INSTALL_INCLUDEDIR}
            FILES_MATCHING PATTERN glfw3.h PATTERN glfw3native.h)

    install(FILES "${GLFW_BINARY_DIR}/src/glfw3Config.cmake"
                  "${GLFW_BINARY_DIR}/src/glfw3ConfigVersion.cmake"
            DESTINATION "${GLFW_CONFIG_PATH}")

    install(EXPORT glfwTargets FILE glfw3Targets.cmake
            EXPORT_LINK_INTERFACE_LIBRARIES
            DESTINATION "${GLFW_CONFIG_PATH}")
    install(FILES "${GLFW_BINARY_DIR}/src/glfw3.pc"
            DESTINATION "${CMAKE_INSTALL_LIBDIR}/pkgconfig")

    # Only generate this target if no higher-level project already has
    if (NOT TARGET uninstall)
        configure_file(cmake_uninstall.cmake.in
                       cmake_uninstall.cmake IMMEDIATE @ONLY)

        add_custom_target(uninstall
                          "${CMAKE_COMMAND}" -P
                          "${GLFW_BINARY_DIR}/cmake_uninstall.cmake")
        set_target_properties(uninstall PROPERTIES FOLDER "GLFW3")
    endif()
endif()



==> figs/from-dave/deps/glfw/src/CMakeLists.txt <==

set(common_HEADERS internal.h mappings.h
                   "${GLFW_BINARY_DIR}/src/glfw_config.h"
                   "${GLFW_SOURCE_DIR}/include/GLFW/glfw3.h"
                   "${GLFW_SOURCE_DIR}/include/GLFW/glfw3native.h")
set(common_SOURCES context.c init.c input.c monitor.c vulkan.c window.c)

if (_GLFW_COCOA)
    set(glfw_HEADERS ${common_HEADERS} cocoa_platform.h cocoa_joystick.h
                     posix_thread.h nsgl_context.h egl_context.h osmesa_context.h)
    set(glfw_SOURCES ${common_SOURCES} cocoa_init.m cocoa_joystick.m
                     cocoa_monitor.m cocoa_window.m cocoa_time.c posix_thread.c
                     nsgl_context.m egl_context.c osmesa_context.c)
elseif (_GLFW_WIN32)
    set(glfw_HEADERS ${common_HEADERS} win32_platform.h win32_joystick.h
                     wgl_context.h egl_context.h osmesa_context.h)
    set(glfw_SOURCES ${common_SOURCES} win32_init.c win32_joystick.c
                     win32_monitor.c win32_time.c win32_thread.c win32_window.c
                     wgl_context.c egl_context.c osmesa_context.c)
elseif (_GLFW_X11)
    set(glfw_HEADERS ${common_HEADERS} x11_platform.h xkb_unicode.h posix_time.h
                     posix_thread.h glx_context.h egl_context.h osmesa_context.h)
    set(glfw_SOURCES ${common_SOURCES} x11_init.c x11_monitor.c x11_window.c
                     xkb_unicode.c posix_time.c posix_thread.c glx_context.c
                     egl_context.c osmesa_context.c)
elseif (_GLFW_WAYLAND)
    set(glfw_HEADERS ${common_HEADERS} wl_platform.h
                     posix_time.h posix_thread.h xkb_unicode.h egl_context.h
                     osmesa_context.h)
    set(glfw_SOURCES ${common_SOURCES} wl_init.c wl_monitor.c wl_window.c
                     posix_time.c posix_thread.c xkb_unicode.c
                     egl_context.c osmesa_context.c)

    ecm_add_wayland_client_protocol(glfw_SOURCES
        PROTOCOL
        "${WAYLAND_PROTOCOLS_PKGDATADIR}/stable/xdg-shell/xdg-shell.xml"
        BASENAME xdg-shell)
    ecm_add_wayland_client_protocol(glfw_SOURCES
        PROTOCOL
        "${WAYLAND_PROTOCOLS_PKGDATADIR}/unstable/xdg-decoration/xdg-decoration-unstable-v1.xml"
        BASENAME xdg-decoration)
    ecm_add_wayland_client_protocol(glfw_SOURCES
        PROTOCOL
        "${WAYLAND_PROTOCOLS_PKGDATADIR}/stable/viewporter/viewporter.xml"
        BASENAME viewporter)
    ecm_add_wayland_client_protocol(glfw_SOURCES
        PROTOCOL
        "${WAYLAND_PROTOCOLS_PKGDATADIR}/unstable/relative-pointer/relative-pointer-unstable-v1.xml"
        BASENAME relative-pointer-unstable-v1)
    ecm_add_wayland_client_protocol(glfw_SOURCES
        PROTOCOL
        "${WAYLAND_PROTOCOLS_PKGDATADIR}/unstable/pointer-constraints/pointer-constraints-unstable-v1.xml"
        BASENAME pointer-constraints-unstable-v1)
    ecm_add_wayland_client_protocol(glfw_SOURCES
        PROTOCOL
        "${WAYLAND_PROTOCOLS_PKGDATADIR}/unstable/idle-inhibit/idle-inhibit-unstable-v1.xml"
        BASENAME idle-inhibit-unstable-v1)
elseif (_GLFW_OSMESA)
    set(glfw_HEADERS ${common_HEADERS} null_platform.h null_joystick.h
                     posix_time.h posix_thread.h osmesa_context.h)
    set(glfw_SOURCES ${common_SOURCES} null_init.c null_monitor.c null_window.c
                     null_joystick.c posix_time.c posix_thread.c osmesa_context.c)
endif()

if (_GLFW_X11 OR _GLFW_WAYLAND)
    if ("${CMAKE_SYSTEM_NAME}" STREQUAL "Linux")
        set(glfw_HEADERS ${glfw_HEADERS} linux_joystick.h)
        set(glfw_SOURCES ${glfw_SOURCES} linux_joystick.c)
    else()
        set(glfw_HEADERS ${glfw_HEADERS} null_joystick.h)
        set(glfw_SOURCES ${glfw_SOURCES} null_joystick.c)
    endif()
endif()

if (APPLE)
    # For some reason CMake didn't know about .m until version 3.16
    set_source_files_properties(cocoa_init.m cocoa_joystick.m cocoa_monitor.m
                                cocoa_window.m nsgl_context.m PROPERTIES
                                LANGUAGE C)
endif()

add_library(glfw ${glfw_SOURCES} ${glfw_HEADERS})
set_target_properties(glfw PROPERTIES
                      OUTPUT_NAME ${GLFW_LIB_NAME}
                      VERSION ${GLFW_VERSION_MAJOR}.${GLFW_VERSION_MINOR}
                      SOVERSION ${GLFW_VERSION_MAJOR}
                      POSITION_INDEPENDENT_CODE ON
                      FOLDER "GLFW3")

if (${CMAKE_VERSION} VERSION_EQUAL "3.1.0" OR
    ${CMAKE_VERSION} VERSION_GREATER "3.1.0")

    set_target_properties(glfw PROPERTIES C_STANDARD 99)
else()
    # Remove this fallback when removing support for CMake version less than 3.1
    target_compile_options(glfw PRIVATE
                           "$<$<C_COMPILER_ID:AppleClang>:-std=c99>"
                           "$<$<C_COMPILER_ID:Clang>:-std=c99>"
                           "$<$<C_COMPILER_ID:GNU>:-std=c99>")
endif()

target_compile_definitions(glfw PRIVATE _GLFW_USE_CONFIG_H)
target_include_directories(glfw PUBLIC
                           "$<BUILD_INTERFACE:${GLFW_SOURCE_DIR}/include>"
                           "$<INSTALL_INTERFACE:${CMAKE_INSTALL_INCLUDEDIR}>")
target_include_directories(glfw PRIVATE
                           "${GLFW_SOURCE_DIR}/src"
                           "${GLFW_BINARY_DIR}/src"
                           ${glfw_INCLUDE_DIRS})
target_link_libraries(glfw PRIVATE ${glfw_LIBRARIES})

if ("${CMAKE_C_COMPILER_ID}" STREQUAL "GNU" OR
    "${CMAKE_C_COMPILER_ID}" STREQUAL "Clang" OR
    "${CMAKE_C_COMPILER_ID}" STREQUAL "AppleClang")

    # Make GCC and Clang warn about declarations that VS 2010 and 2012 won't
    # accept for all source files that VS will build
    set_source_files_properties(context.c init.c input.c monitor.c vulkan.c
                                window.c win32_init.c win32_joystick.c
                                win32_monitor.c win32_time.c win32_thread.c
                                win32_window.c wgl_context.c egl_context.c
                                osmesa_context.c PROPERTIES
                                COMPILE_FLAGS -Wdeclaration-after-statement)

    # Enable a reasonable set of warnings (no, -Wextra is not reasonable)
    target_compile_options(glfw PRIVATE "-Wall")
endif()

if (WIN32)
    target_compile_definitions(glfw PRIVATE _UNICODE)
endif()

# HACK: When building on MinGW, WINVER and UNICODE need to be defined before
# the inclusion of stddef.h (by glfw3.h), which is itself included before
# win32_platform.h.  We define them here until a saner solution can be found
# NOTE: MinGW-w64 and Visual C++ do /not/ need this hack.
if (MINGW)
    target_compile_definitions(glfw PRIVATE UNICODE WINVER=0x0501)
endif()

if (BUILD_SHARED_LIBS)
    if (WIN32)
        if (MINGW)
            # Remove the dependency on the shared version of libgcc
            # NOTE: MinGW-w64 has the correct default but MinGW needs this
            target_link_libraries(glfw PRIVATE "-static-libgcc")

            # Remove the lib prefix on the DLL (but not the import library)
            set_target_properties(glfw PROPERTIES PREFIX "")

            # Add a suffix to the import library to avoid naming conflicts
            set_target_properties(glfw PROPERTIES IMPORT_SUFFIX "dll.a")
        else()
            # Add a suffix to the import library to avoid naming conflicts
            set_target_properties(glfw PROPERTIES IMPORT_SUFFIX "dll.lib")
        endif()

        target_compile_definitions(glfw INTERFACE GLFW_DLL)
    elseif (APPLE)
        # Add -fno-common to work around a bug in Apple's GCC
        target_compile_options(glfw PRIVATE "-fno-common")

        set_target_properties(glfw PROPERTIES
                              INSTALL_NAME_DIR "${CMAKE_INSTALL_LIBDIR}")
    endif()

    if (UNIX)
        # Hide symbols not explicitly tagged for export from the shared library
        target_compile_options(glfw PRIVATE "-fvisibility=hidden")
    endif()
endif()

if (MSVC)
    target_compile_definitions(glfw PRIVATE _CRT_SECURE_NO_WARNINGS)
endif()

if (GLFW_INSTALL)
    install(TARGETS glfw
            EXPORT glfwTargets
            RUNTIME DESTINATION "bin"
            ARCHIVE DESTINATION "${CMAKE_INSTALL_LIBDIR}"
            LIBRARY DESTINATION "${CMAKE_INSTALL_LIBDIR}")
endif()



==> figs/from-dave/deps/glm/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.2 FATAL_ERROR)
cmake_policy(VERSION 3.2)

set(GLM_VERSION "0.9.9")
project(glm VERSION ${GLM_VERSION} LANGUAGES CXX)
enable_testing()

add_subdirectory(glm)
add_library(glm::glm ALIAS glm)

if(${CMAKE_SOURCE_DIR} STREQUAL ${CMAKE_CURRENT_SOURCE_DIR})

add_subdirectory(test)

endif(${CMAKE_SOURCE_DIR} STREQUAL ${CMAKE_CURRENT_SOURCE_DIR})


==> figs/from-dave/deps/glm/copying.txt <==
================================================================================
OpenGL Mathematics (GLM)
--------------------------------------------------------------------------------
GLM is licensed under The Happy Bunny License or MIT License

================================================================================
The Happy Bunny License (Modified MIT License)
--------------------------------------------------------------------------------
Copyright (c) 2005 - G-Truc Creation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

Restrictions:
 By making use of the Software for military purposes, you choose to make a
 Bunny unhappy.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.

================================================================================
The MIT License
--------------------------------------------------------------------------------
Copyright (c) 2005 - G-Truc Creation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.


==> figs/from-dave/deps/glm/glm/CMakeLists.txt <==
file(GLOB ROOT_SOURCE *.cpp)
file(GLOB ROOT_INLINE *.inl)
file(GLOB ROOT_HEADER *.hpp)
file(GLOB ROOT_TEXT ../*.txt)
file(GLOB ROOT_MD ../*.md)
file(GLOB ROOT_NAT ../util/glm.natvis)

file(GLOB_RECURSE CORE_SOURCE ./detail/*.cpp)
file(GLOB_RECURSE CORE_INLINE ./detail/*.inl)
file(GLOB_RECURSE CORE_HEADER ./detail/*.hpp)

file(GLOB_RECURSE EXT_SOURCE ./ext/*.cpp)
file(GLOB_RECURSE EXT_INLINE ./ext/*.inl)
file(GLOB_RECURSE EXT_HEADER ./ext/*.hpp)

file(GLOB_RECURSE GTC_SOURCE ./gtc/*.cpp)
file(GLOB_RECURSE GTC_INLINE ./gtc/*.inl)
file(GLOB_RECURSE GTC_HEADER ./gtc/*.hpp)

file(GLOB_RECURSE GTX_SOURCE ./gtx/*.cpp)
file(GLOB_RECURSE GTX_INLINE ./gtx/*.inl)
file(GLOB_RECURSE GTX_HEADER ./gtx/*.hpp)

file(GLOB_RECURSE SIMD_SOURCE ./simd/*.cpp)
file(GLOB_RECURSE SIMD_INLINE ./simd/*.inl)
file(GLOB_RECURSE SIMD_HEADER ./simd/*.h)

source_group("Text Files" FILES ${ROOT_TEXT} ${ROOT_MD})
source_group("Core Files" FILES ${CORE_SOURCE})
source_group("Core Files" FILES ${CORE_INLINE})
source_group("Core Files" FILES ${CORE_HEADER})
source_group("EXT Files" FILES ${EXT_SOURCE})
source_group("EXT Files" FILES ${EXT_INLINE})
source_group("EXT Files" FILES ${EXT_HEADER})
source_group("GTC Files" FILES ${GTC_SOURCE})
source_group("GTC Files" FILES ${GTC_INLINE})
source_group("GTC Files" FILES ${GTC_HEADER})
source_group("GTX Files" FILES ${GTX_SOURCE})
source_group("GTX Files" FILES ${GTX_INLINE})
source_group("GTX Files" FILES ${GTX_HEADER})
source_group("SIMD Files" FILES ${SIMD_SOURCE})
source_group("SIMD Files" FILES ${SIMD_INLINE})
source_group("SIMD Files" FILES ${SIMD_HEADER})

add_library(glm INTERFACE)
target_include_directories(glm INTERFACE ../)

if(BUILD_STATIC_LIBS)
add_library(glm_static STATIC ${ROOT_TEXT} ${ROOT_MD} ${ROOT_NAT}
	${ROOT_SOURCE}    ${ROOT_INLINE}    ${ROOT_HEADER}
	${CORE_SOURCE}    ${CORE_INLINE}    ${CORE_HEADER}
	${EXT_SOURCE}     ${EXT_INLINE}     ${EXT_HEADER}
	${GTC_SOURCE}     ${GTC_INLINE}     ${GTC_HEADER}
	${GTX_SOURCE}     ${GTX_INLINE}     ${GTX_HEADER}
	${SIMD_SOURCE}    ${SIMD_INLINE}    ${SIMD_HEADER})
	target_link_libraries(glm_static PUBLIC glm)
	add_library(glm::glm_static ALIAS glm_static)
endif()

if(BUILD_SHARED_LIBS)
add_library(glm_shared SHARED ${ROOT_TEXT} ${ROOT_MD} ${ROOT_NAT}
	${ROOT_SOURCE}    ${ROOT_INLINE}    ${ROOT_HEADER}
	${CORE_SOURCE}    ${CORE_INLINE}    ${CORE_HEADER}
	${EXT_SOURCE}     ${EXT_INLINE}     ${EXT_HEADER}
	${GTC_SOURCE}     ${GTC_INLINE}     ${GTC_HEADER}
	${GTX_SOURCE}     ${GTX_INLINE}     ${GTX_HEADER}
	${SIMD_SOURCE}    ${SIMD_INLINE}    ${SIMD_HEADER})
	target_link_libraries(glm_shared PUBLIC glm)
	add_library(glm::glm_shared ALIAS glm_shared)
endif()


==> figs/from-dave/deps/glm/util/autoexp.txt <==
[Visualizer]

glm::detail::tvec2<*>{
    preview (
        #(#($c.x,$c.y))
    )
    children (
            #([x]: $c.x,[y]: $c.y)
    )
}

glm::detail::tvec3<*>{
    preview (
        #($e.x,$e.y,$e.z)
    )
    children (
            #([x]: $e.x,[y]: $e.y,[z]: $e.z)
    )
}

glm::detail::tvec4<*>{
    preview (
        #($c.x,$c.y,$c.z,$c.w)
    )
    children (
            #([x]: $e.x,[y]: $e.y,[z]: $e.z, #([w]: $e.w))
    )
}


==> figs/from-dave/deps/glm/util/autoexp.vc2010.dat <==
; AutoExp.Dat - templates for automatically expanding data
; Copyright(c) Microsoft Corporation. All Rights Reserved.
;---------------------------------------------------------------
;
; While debugging, Data Tips and items in the Watch and Variable
; windows are automatically expanded to show their most important
; elements. The expansion follows the format given by the rules
; in this file. You can add rules for your types or change the
; predefined rules.
;
; For good examples, read the rules in this file.
;
; To find what the debugger considers the type of a variable to
; be, add it to the Watch window and look at the Type column.
;
; An AutoExpand rule is a line with the name of a type, an equals
; sign, and text with replaceable parts in angle brackets. The
; part in angle brackets names a member of the type and an
; optional Watch format specifier.
;
; AutoExpand rules use the following syntax. The equals sign (=),
; angle brackets (<>), and comma are taken literally. Square
; brackets ([]) indicate optional items.
;
; type=[text]<member[,format]>...
;
; type		Name of the type (may be followed by <*> for template
;			types such as the ATL types listed below).
;
; text		Any text.Usually the name of the member to display,
;			or a shorthand name for the member.
;
; member	Name of a member to display.
;
; format	Watch format specifier. One of the following:
;
;	Letter	Description					Sample		   Display
;	------	--------------------------	------------   -------------
;	d,i		Signed decimal integer		0xF000F065,d   -268373915
;	u		Unsigned decimal integer	0x0065,u	   101
;	o		Unsigned octal integer		0xF065,o	   0170145
;	x,X		Hexadecimal integer			61541,X		   0X0000F065
;	l,h		long or short prefix for	00406042,hx    0x0c22
;			  d, i, u, o, x, X
;	f		Signed floating-point		3./2.,f		   1.500000
;	e		Signed scientific-notation	3./2.,e		   1.500000e+000
;	g		Shorter of e and f			3./2.,g		   1.5
;	c		Single character			0x0065,c	   'e'
;	s		Zero-terminated string		pVar,s		   "Hello world"
;	su		Unicode string				pVar,su		   "Hello world"
;
; For details of other format specifiers see Help under:
; "format specifiers/watch variable"
;
; The special format <,t> specifies the name of the most-derived
; type of the object. This is especially useful with pointers or
; references to a base class.
;
; If there is no rule for a class, the base classes are checked for
; a matching rule.
;
; There are some special entries allowed in the AutoExpand section:
; $BUILTIN is used to display more complex types that need to do more
; than just show a member variable or two.
; $ADDIN allows external DLLs to be added to display even more complex
; types via the EE Add-in API. The first argument is the DLL name, the
; second argument is the name of the export from the DLL to use. For
; further information on this API see the sample called EEAddIn.
;
; WARNING: if hexadecimal mode is on in the watch window, all numbers here are
; evaluated in hex, e.g. 42 becomes 0x42

[AutoExpand]

; from windef.h
tagPOINT =x=<x> y=<y>
tagRECT =top=<top> bottom=<bottom> left=<left> right=<right>

; from winuser.h
tagMSG =msg=<message,x> wp=<wParam,x> lp=<lParam,x>

; intrinsics
__m64 =<m64_i64,x>
__m128=$BUILTIN(M128)
__m128i=$BUILTIN(M128I)
__m128d=$BUILTIN(M128D)

; from afxwin.h
CDC =hDC=<m_hDC> attrib=<m_hAttribDC>
CPaintDC =<,t> hWnd=<m_hWnd>
CPoint =x=<x> y=<y>
CRect =top=<top> bottom=<bottom> left=<left> right=<right>
CSize =cx=<cx> cy=<cy>
CWnd =<,t> hWnd=<m_hWnd>
CWinApp =<,t> <m_pszAppName,s>
CWinThread =<,t> h=<m_hThread> proc=<m_pfnThreadProc>

; from afxcoll.h
CPtrList =cnt=<m_nCount>

; from afxstat_.h
CProcessLocalObject =<,t>
CThreadLocalObject =<,t>

; from afx.h
CArchiveException =cause=<m_cause>
CFile =hFile=<m_hFile> name=<m_strFileName.m_pchData,s>
CFileException =cause=<m_cause> OS Error=m_lOsError
CMemFile =pos=<m_nPosition> size=<m_nFileSize>
CObject =<,t>
CRuntimeClass =<m_lpszClassName,s>
CStdioFile =FILE*=<m_pStream> name=<m_strFilename.m_pchData,s>
CTimeSpan =time=<m_time>
CTime =time=<m_time>

; from afxcoll.h
CByteArray =count=<m_nCount>
CStringList =count=<m_nCount>
; same for all CXXXArray classes
; same for CXXXList
; same for CMapXXToXX

; various string classes from MFC & ATL

_com_error=<m_hresult,hr>
_bstr_t=<m_Data->m_wstr,su> (<m_Data->m_RefCount,u>)
_com_ptr_t<*>=<m_pInterface>
_LARGE_INTEGER=<QuadPart>
_ULARGE_INTEGER=<QuadPart>
ATL::CComPtr<*>=<p>

ATL::CComQIPtr<*>=<p>

tagVARIANT=$BUILTIN(VARIANT)
VARIANT=$BUILTIN(VARIANT)
_GUID=$BUILTIN(GUID)

; see EEAddIn sample for how to use these
;_SYSTEMTIME=$ADDIN(EEAddIn.dll,AddIn_SystemTime)
;_FILETIME=$ADDIN(EEAddIn.dll,AddIn_FileTime)

[Visualizer]
; This section contains visualizers for STL and ATL containers
; DO NOT MODIFY
ATL::CStringT<char,*>|CSimpleStringT<char,*>|ATL::CSimpleStringT<char,*>{
		preview			([$e.m_pszData,s])
		stringview		([$e.m_pszData,sb])
}
ATL::CStringT<wchar_t,*>|CSimpleStringT<wchar_t,*>|ATL::CSimpleStringT<wchar_t,*>|ATL::CStringT<unsigned short,*>|CSimpleStringT<unsigned short,*>|ATL::CSimpleStringT<unsigned short,*>{
		preview			([$e.m_pszData,su])
		stringview		([$e.m_pszData,sub])
}
ATL::CComBSTR{
		preview			([$e.m_str,su])
		stringview		([$e.m_str,sub])
}


; Many visualizers use nested #()s.
; Why not use #(foo, bar) instead of #(#(foo), #(bar))?
; The former alphabetically sorts its fields, while the latter does not.

;------------------------------------------------------------------------------
;  std::pair from <utility>
;------------------------------------------------------------------------------
std::pair<*>{
	; pair is previewed with "(<first>, <second>)".
	preview (
		#(
			"(",
			$e.first,
			", ",
			$e.second,
			")"
		)
	)

	; We gloss over the fact that first and second are actually stored in _Pair_base.
	children (
		#(
			#(first : $e.first),
			#(second : $e.second)
		)
	)
}

;------------------------------------------------------------------------------
;  std::plus, etc. from <functional>
;------------------------------------------------------------------------------
; STL functors are previewed with their names.
; They have no state, so they have no children.
std::plus<*>{
	preview ( "plus" )
	children ( #array(expr: 0, size: 0) )
}
std::minus<*>{
	preview ( "minus" )
	children ( #array(expr: 0, size: 0) )
}
std::multiplies<*>{
	preview ( "multiplies" )
	children ( #array(expr: 0, size: 0) )
}
std::divides<*>{
	preview ( "divides" )
	children ( #array(expr: 0, size: 0) )
}
std::modulus<*>{
	preview ( "modulus" )
	children ( #array(expr: 0, size: 0) )
}
std::negate<*>{
	preview ( "negate" )
	children ( #array(expr: 0, size: 0) )
}
std::equal_to<*>{
	preview ( "equal_to" )
	children ( #array(expr: 0, size: 0) )
}
std::not_equal_to<*>{
	preview ( "not_equal_to" )
	children ( #array(expr: 0, size: 0) )
}
std::greater<*>{
	preview ( "greater" )
	children ( #array(expr: 0, size: 0) )
}
std::less<*>{
	preview ( "less" )
	children ( #array(expr: 0, size: 0) )
}
std::greater_equal<*>{
	preview ( "greater_equal" )
	children ( #array(expr: 0, size: 0) )
}
std::less_equal<*>{
	preview ( "less_equal" )
	children ( #array(expr: 0, size: 0) )
}
std::logical_and<*>{
	preview ( "logical_and" )
	children ( #array(expr: 0, size: 0) )
}
std::logical_or<*>{
	preview ( "logical_or" )
	children ( #array(expr: 0, size: 0) )
}
std::logical_not<*>{
	preview ( "logical_not" )
	children ( #array(expr: 0, size: 0) )
}

;------------------------------------------------------------------------------
;  std::not1() from <functional>
;  std::not2() from <functional>
;------------------------------------------------------------------------------
; STL negators are previewed with "not[12](<stored functor>)".
; They have a child with the fake name of [pred], so that the
; stored functor can be inspected.
std::unary_negate<*>{
	preview (
		#(
			"not1(",
			$e._Functor,
			")"
		)
	)

	children (
		#([pred] : $e._Functor)
	)
}
std::binary_negate<*>{
	preview (
		#(
			"not2(",
			$e._Functor,
			")"
		)
	)

	children (
		#([pred] : $e._Functor)
	)
}

;------------------------------------------------------------------------------
;  std::bind1st() from <functional>
;  std::bind2nd() from <functional>
;------------------------------------------------------------------------------
; STL binders are previewed with "bind1st(<op>, <value>)" or "bind2nd(<op>, <value>)".
; We gloss over the fact that they derive from unary_function.
std::binder1st<*>{
	preview (
		#(
			"bind1st(",
			$e.op,
			", ",
			$e.value,
			")"
		)
	)

	children (
		#(
			#(op : $e.op),
			#(value : $e.value)
		)
	)
}
std::binder2nd<*>{
	preview (
		#(
			"bind2nd(",
			$e.op,
			", ",
			$e.value,
			")"
		)
	)

	children (
		#(
			#(op : $e.op),
			#(value : $e.value)
		)
	)
}

;------------------------------------------------------------------------------
;  std::ptr_fun() from <functional>
;------------------------------------------------------------------------------
; STL function pointer adaptors are previewed with "ptr_fun(<stored function pointer>)".
; Function pointers have no children, so the adaptors have no children.
std::pointer_to_unary_function<*>|std::pointer_to_binary_function<*>{
	preview (
		#(
			"ptr_fun(",
			$e._Pfun,
			")"
		)
	)

	children ( #array(expr: 0, size: 0) )
}

;------------------------------------------------------------------------------
;  std::mem_fun() from <functional>
;  std::mem_fun_ref() from <functional>
;------------------------------------------------------------------------------
; See ptr_fun().
std::mem_fun_t<*>|std::mem_fun1_t<*>|std::const_mem_fun_t<*>|std::const_mem_fun1_t<*>{
	preview (
		#(
			"mem_fun(",
			$e._Pmemfun,
			")"
		)
	)

	children ( #array(expr: 0, size: 0) )
}
std::mem_fun_ref_t<*>|std::mem_fun1_ref_t<*>|std::const_mem_fun_ref_t<*>|std::const_mem_fun1_ref_t<*>{
	preview (
		#(
			"mem_fun_ref(",
			$e._Pmemfun,
			")"
		)
	)

	children ( #array(expr: 0, size: 0) )
}

;------------------------------------------------------------------------------
;  std::auto_ptr from <memory>
;------------------------------------------------------------------------------
std::auto_ptr<*>{
	; An empty auto_ptr is previewed with "empty".
	; Otherwise, it is previewed with "auto_ptr <object>".
	preview (
		#if ($e._Myptr == 0) (
			"empty"
		) #else (
			#(
				"auto_ptr ",
				*$e._Myptr
			 )
		)
	)

	; An empty auto_ptr has no children.
	; Otherwise, it has a single child, its stored pointer, with a fake name of [ptr].
	children (
		#if ($e._Myptr == 0) (
			#array(expr: 0, size: 0)
		) #else (
			#([ptr] : $e._Myptr)
		)
	)
}

;------------------------------------------------------------------------------
;  std::basic_string from <string>
;------------------------------------------------------------------------------
; basic_string is previewed with its stored string.
; It has [size] and [capacity] children, followed by [0], [1], [2], etc. children
; displaying its stored characters.
; The ($e._Myres) < ($e._BUF_SIZE) test determines whether the Small String Optimization
; is in effect.
; NOTE: The parentheses in ($e._Myres) < ($e._BUF_SIZE) are necessary.
std::basic_string<char,*>{
	preview		( #if (($e._Myres) < ($e._BUF_SIZE)) ( [$e._Bx._Buf,s] ) #else ( [$e._Bx._Ptr,s] ))
	stringview	( #if (($e._Myres) < ($e._BUF_SIZE)) ( [$e._Bx._Buf,sb] ) #else ( [$e._Bx._Ptr,sb] ))

	children (
		#(
			#([size] : $e._Mysize),
			#([capacity] : $e._Myres),
			#if (($e._Myres) < ($e._BUF_SIZE)) (
				#array(expr: $e._Bx._Buf[$i], size: $e._Mysize)
			) #else (
				#array(expr: $e._Bx._Ptr[$i], size: $e._Mysize)
			)
		)
	)
}
std::basic_string<unsigned short,*>|std::basic_string<wchar_t,*>{
	preview		( #if (($e._Myres) < ($e._BUF_SIZE)) ( [$e._Bx._Buf,su] ) #else ( [$e._Bx._Ptr,su] ))
	stringview	( #if (($e._Myres) < ($e._BUF_SIZE)) ( [$e._Bx._Buf,sub] ) #else ( [$e._Bx._Ptr,sub] ))

	children (
		#(
			#([size] : $e._Mysize),
			#([capacity] : $e._Myres),
			#if (($e._Myres) < ($e._BUF_SIZE)) (
				#array(expr: $e._Bx._Buf[$i], size: $e._Mysize)
			) #else (
				#array(expr: $e._Bx._Ptr[$i], size: $e._Mysize)
			)
		)
	)
}
std::_String_iterator<char,*>|std::_String_const_iterator<char,*>{
	preview		( [$e._Ptr,s] )
	stringview	( [$e._Ptr,sb] )
	children	( #([ptr] : $e._Ptr) )
}
std::_String_iterator<unsigned short,*>|std::_String_const_iterator<unsigned short,*>|std::_String_iterator<wchar_t,*>|std::_String_const_iterator<wchar_t,*>{
	preview		( [$e._Ptr,su] )
	stringview	( [$e._Ptr,sub] )
	children	( #([ptr] : $e._Ptr) )
}

;------------------------------------------------------------------------------
;  std::vector<bool> from <vector>
;------------------------------------------------------------------------------
; Despite its packed representation, vector<bool> is visualized like vector<T>.
std::vector<bool,*>{
	preview (
		#(
			"[",
			$e._Mysize,
			"](",
			#array(
				expr: (bool)(($e._Myvec._Myfirst[$i / _VBITS] >> ($i % _VBITS)) & 1),
				size: $e._Mysize
			),
			")"
		)
	)

	children (
		#(
			#([size] : $e._Mysize),
			#([capacity] : ($e._Myvec._Myend - $e._Myvec._Myfirst) * _VBITS),
			#array(
				expr: (bool)(($e._Myvec._Myfirst[$i / _VBITS] >> ($i % _VBITS)) & 1),
				size: $e._Mysize
			)
		)
	)
}
std::_Vb_reference<*>|std::_Vb_iterator<*>|std::_Vb_const_iterator<*>{
	preview (
		(bool)((*$e._Myptr >> $e._Myoff) & 1)
	)

	children (
		#(
			#([ptr] : $e._Myptr),
			#([offset] : $e._Myoff)
		)
	)
}

;------------------------------------------------------------------------------
;  std::vector from <vector>
;------------------------------------------------------------------------------
; vector is previewed with "[<size>](<elements>)".
; It has [size] and [capacity] children, followed by its elements.
; The other containers follow its example.
std::vector<*>{
	preview (
		#(
			"[",
			$e._Mylast - $e._Myfirst,
			"](",
			#array(
				expr: $e._Myfirst[$i],
				size: $e._Mylast - $e._Myfirst
			),
			")"
		)
	)

	children (
		#(
			#([size] : $e._Mylast - $e._Myfirst),
			#([capacity] : $e._Myend - $e._Myfirst),
			#array(
				expr: $e._Myfirst[$i],
				size: $e._Mylast - $e._Myfirst
			)
		)
	)
}
std::_Vector_iterator<*>|std::_Vector_const_iterator<*>{
	preview (
		*$e._Ptr
	)

	children (
		#([ptr] : $e._Ptr)
	)
}

;------------------------------------------------------------------------------
;  std::deque from <deque>
;------------------------------------------------------------------------------
std::deque<*>{
	preview (
		#(
			"[",
			$e._Mysize,
			"](",
			#array(
				expr: $e._Map[(($i + $e._Myoff) / $e._EEN_DS) % $e._Mapsize][($i + $e._Myoff) % $e._EEN_DS],
				size: $e._Mysize
			),
			")"
		)
	)

	children (
		#(
			#array(
				expr: $e._Map[(($i + $e._Myoff) / $e._EEN_DS) % $e._Mapsize][($i + $e._Myoff) % $e._EEN_DS],
				size: $e._Mysize
			)
		)
	)
}
std::_Deque_iterator<*,*>|std::_Deque_const_iterator<*,*>{
	preview (
		#if ($e._Myoff >= ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Myoff + ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Mysize) (
			"end"
		) #else (
			((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Map[($e._Myoff / ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_EEN_DS) % ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Mapsize][$e._Myoff % ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_EEN_DS]
		)
	)

	children (
		#if ($e._Myoff >= ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Myoff + ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Mysize) (
			#array(expr: 0, size: 0)
		) #else (
			#(
				#([index] : $e._Myoff - ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Myoff),
				#([ptr] : &((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Map[($e._Myoff / ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_EEN_DS) % ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_Mapsize][$e._Myoff % ((std::deque<$T1,$T2> *)$e._Myproxy->_Mycont)->_EEN_DS] )
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::list from <list>
;------------------------------------------------------------------------------
std::list<*>{
	preview (
		#(
			"[",
			$e._Mysize,
			"](",
			#list(
				head: $e._Myhead->_Next,
				size: $e._Mysize,
				next: _Next
			) : $e._Myval,
			")"
		)
	)

	children (
		#list(
			head: $e._Myhead->_Next,
			size: $e._Mysize,
			next: _Next
		) : $e._Myval
	)
}
std::_List_iterator<*>|std::_List_const_iterator<*>{
	preview ( $e._Ptr->_Myval )
	children ( #([ptr] : &$e._Ptr->_Myval) )
}

;------------------------------------------------------------------------------
;  std::queue from <queue>
;  std::stack from <stack>
;------------------------------------------------------------------------------
std::queue<*>|std::stack<*>{
	preview ( $e.c )
	children ( #(c : $e.c) )
}

;------------------------------------------------------------------------------
;  std::priority_queue from <queue>
;------------------------------------------------------------------------------
std::priority_queue<*>{
	preview ( $e.c )

	children (
		#(
			#(c [heap]: $e.c),
			#(comp : $e.comp)
		)
	)
}

;------------------------------------------------------------------------------
;  std::map from <map>
;  std::multimap from <map>
;  std::set from <set>
;  std::multiset from <set>
;------------------------------------------------------------------------------
std::map<*>|std::multimap<*>|std::set<*>|std::multiset<*>{
	preview (
		#(
			"[",
			$e._Mysize,
			"](",
			#tree(
				head: $e._Myhead->_Parent,
				skip: $e._Myhead,
				left: _Left,
				right: _Right,
				size: $e._Mysize
			) : $e._Myval,
			")"
		)
	)

	children (
		#(
			#([comp] : $e.comp),
			#tree(
				head: $e._Myhead->_Parent,
				skip: $e._Myhead,
				left: _Left,
				right: _Right,
				size: $e._Mysize
			) : $e._Myval
		)
	)
}
std::_Tree_iterator<*>|std::_Tree_const_iterator<*>{
	preview ( $e._Ptr->_Myval )
	children ( #([ptr] : &$e._Ptr->_Myval) )
}

;------------------------------------------------------------------------------
;  std::bitset from <bitset>
;------------------------------------------------------------------------------
std::bitset<*>{
	preview (
		#(
			"[",
			$e._EEN_BITS,
			"](",
			#array(
				expr: [($e._Array[$i / $e._Bitsperword] >> ($i % $e._Bitsperword)) & 1,d],
				size: $e._EEN_BITS
			),
			")"
		)
	)

	children (
		#array(
			expr: [($e._Array[$i / $e._Bitsperword] >> ($i % $e._Bitsperword)) & 1,d],
			size: $e._EEN_BITS
		)
	)
}
std::bitset<*>::reference{
	preview (
		[($e._Pbitset->_Array[$i / $e._Pbitset->_Bitsperword] >> ($e._Mypos % $e._Pbitset->_Bitsperword)) & 1,d]
	)

	children (
		#(
			#([bitset] : $e._Pbitset),
			#([pos] : $e._Mypos)
		)
	)
}

;------------------------------------------------------------------------------
;  std::reverse_iterator from <iterator>
;------------------------------------------------------------------------------
std::reverse_iterator<std::_String_iterator<*> >|std::reverse_iterator<std::_String_const_iterator<*> >{
	preview (
		#(
			"reverse_iterator to ",
			$e.current._Ptr[-1]
		)
	)

	children (
		#(
			#([to] : $e.current._Ptr - 1),
			#(current : $e.current)
		)
	)
}
std::reverse_iterator<std::_Vb_iterator<*> >|std::reverse_iterator<std::_Vb_const_iterator<*> >{
	preview (
		#(
			"reverse_iterator to ",
			#if ($e.current._Myoff != 0) (
				(bool)((*$e.current._Myptr >> ($e.current._Myoff - 1)) & 1)
			) #else (
				(bool)(($e.current._Myptr[-1] >> (_VBITS - 1)) & 1)
			)
		)
	)

	children (
		#if ($e.current._Myoff != 0) (
			#(
				#([to ptr] : $e.current._Myptr),
				#([to offset] : $e.current._Myoff - 1),
				#(current : $e.current)
			)
		) #else (
			#(
				#([to ptr] : $e.current._Myptr - 1),
				#([to offset] : _VBITS - 1),
				#(current : $e.current)
			)
		)
	)
}
std::reverse_iterator<std::_Vector_iterator<*> >|std::reverse_iterator<std::_Vector_const_iterator<*> >{
	preview (
		#(
			"reverse_iterator to ",
			$e.current._Ptr[-1]
		)
	)

	children (
		#(
			#([to] : $e.current._Ptr - 1),
			#(current : $e.current)
		)
	)
}
std::reverse_iterator<std::_Deque_iterator<*,*> >|std::reverse_iterator<std::_Deque_const_iterator<*,*> >{
	preview (
		#(
			"reverse_iterator to ",
			#if ($e.current._Myoff == ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Myoff) (
				"end"
			) #else (
				((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Map[(($e.current._Myoff - 1) / ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_EEN_DS) % ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Mapsize][($e.current._Myoff - 1) % ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_EEN_DS]
			)
		)
	)

	children (
		#if ($e.current._Myoff == ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Myoff) (
			#(current : $e.current)
		) #else (
			#(
				#([to index] : ($e.current._Myoff - 1) - ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Myoff),
				#([to ptr] : &((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Map[(($e.current._Myoff - 1) / ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_EEN_DS) % ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_Mapsize][($e.current._Myoff - 1) % ((std::deque<$T1,$T2> *)$e.current._Myproxy->_Mycont)->_EEN_DS] ),
				#(current : $e.current)
			)
		)
	)
}
std::reverse_iterator<std::_List_iterator<*> >|std::reverse_iterator<std::_List_const_iterator<*> >{
	preview (
		#(
			"reverse_iterator to ",
			$e.current._Ptr->_Prev->_Myval
		)
	)

	children (
		#(
			#([to] : &$e.current._Ptr->_Prev->_Myval),
			#(current : $e.current)
		)
	)
}
std::reverse_iterator<std::_Array_iterator<*> >|std::reverse_iterator<std::_Array_const_iterator<*> >{
	preview (
		#(
			"reverse_iterator to ",
			#if ($e.current._EEN_IDL == 0) (
				$e.current._Ptr[-1]
			) #else (
				#if ($e.current._Idx == 0) (
					"end"
				) #else (
					$e.current._Ptr[$e.current._Idx - 1]
				)
			)
		)
	)

	children (
		#if ($e.current._EEN_IDL == 0) (
			#(
				#([to] : $e.current._Ptr - 1),
				#(current : $e.current)
			)
		) #else (
			#if ($e.current._Idx == 0) (
				#(current : $e.current)
			) #else (
				#(
					#([to] : $e.current._Ptr + $e.current._Idx - 1),
					#(current : $e.current)
				)
			)
		)
	)
}
std::reverse_iterator<*>{
	preview (
		#(
			"reverse_iterator current ",
			$e.current
		)
	)

	children (
		#(current : $e.current)
	)
}

;------------------------------------------------------------------------------
;  std::complex from <complex>
;------------------------------------------------------------------------------
std::complex<*>{
	preview (
		#if ($e._Val[1] == 0) (
			; Purely real.
			$e._Val[0]
		) #else (
			#if ($e._Val[0] == 0) (
				; Purely imaginary.
				#if ($e._Val[1] < 0) (
					#("-i*", -$e._Val[1])
				) #else (
					#("i*", $e._Val[1])
				)
			) #else (
				; Mixed.
				#if ($e._Val[1] < 0) (
					#($e._Val[0], "-i*", -$e._Val[1])
				) #else (
					#($e._Val[0], "+i*", $e._Val[1])
				)
			)
		)
	)

	children (
		#(
			#(real : $e._Val[0]),
			#(imag : $e._Val[1])
		)
	)
}

;------------------------------------------------------------------------------
;  std::valarray from <valarray>
;------------------------------------------------------------------------------
std::valarray<*>{
	preview (
		#(
			"[",
			$e._Mysize,
			"](",
			#array(
				expr: $e._Myptr[$i],
				size: $e._Mysize
			),
			")"
		)
	)

	children (
		#array(
			expr: $e._Myptr[$i],
			size: $e._Mysize
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::reference_wrapper from <functional>
;------------------------------------------------------------------------------
std::tr1::reference_wrapper<*>{
	preview (
		#if ($e._Callee._EEN_INDIRECT == 1) (
			; For ordinary T, reference_wrapper<T> stores a T * _Callee._Ptr
			; which is non-null. Actual references are previewed with what they
			; refer to, so reference_wrapper<T> is previewed with dereferencing its
			; stored pointer.
			*$e._Callee._Ptr
		) #else (
			; When T is a pointer to data member type, reference_wrapper<T>
			; stores a T _Callee._Object directly.
			$e._Callee._Object
		)
	)

	children (
		#if ($e._Callee._EEN_INDIRECT == 1) (
			; Actual references have the same children as what they refer to.
			; Unfortunately, there appears to be no way to imitate this exactly.
			; Therefore, we make reference_wrapper<T> appear to have a single
			; child, its stored pointer, with a fake name of [ptr].
			#([ptr] : $e._Callee._Ptr)
		) #else (
			; When T is a pointer to data member type, T has no children,
			; so we make reference_wrapper<T> appear to have no children.
			#array(expr: 0, size: 0)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::shared_ptr from <memory>
;------------------------------------------------------------------------------
std::tr1::_Ref_count<*>{
	preview ( "default" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ref_count_del<*>{
	preview ( "custom deleter" )
	children ( #([deleter] : $e._Dtor) )
}
std::tr1::_Ref_count_del_alloc<*>{
	preview ( "custom deleter, custom allocator" )
	children (
		#(
			#([deleter] : $e._Dtor),
			#([allocator] : $e._Myal)
		)
	)
}
std::tr1::_Ref_count_obj<*>{
	preview ( "make_shared" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ref_count_obj_alloc<*>{
	preview ( "allocate_shared" )
	children ( #([allocator] : $e._Myal) )
}
std::tr1::shared_ptr<*>{
	preview (
		; shared_ptr<T> stores a T * _Ptr .
		#if ($e._Ptr == 0) (
			; A default-constructed shared_ptr has a null _Ptr and a null _Rep,
			; and is formally said to be empty.
			; A shared_ptr constructed from a null pointer has a null _Ptr
			; and a NON-null _Rep . It is formally said to own the null pointer.
			; We preview both with "empty".
			"empty"
		) #else (
			; Raw pointers are previewed with "<pointer value> <object>".
			; auto_ptr is previewed with "auto_ptr <object>".
			; Following these examples, shared_ptr is previewed with
			; "shared_ptr <object> [N strong refs, M weak refs]".
			#(
				"shared_ptr ",
				*$e._Ptr,
				" [",
				$e._Rep->_Uses,
				#if ($e._Rep->_Uses == 1) (" strong ref") #else (" strong refs"),
				#if ($e._Rep->_Weaks - 1 > 0) (
					#(
						", ",
						$e._Rep->_Weaks - 1,
						#if ($e._Rep->_Weaks - 1 == 1) (" weak ref") #else (" weak refs")
					)
				),
				"] [",
				*$e._Rep,
				"]"
			)
			; Note: _Rep->_Uses counts how many shared_ptrs share ownership of the object,
			; so we directly display it as the strong reference count.
			; _Rep->_Weaks counts how many shared_ptrs and weak_ptrs share ownership of
			; the "representation object" (or "control block"). All of the shared_ptrs are
			; counted as a single owner. That is, _Weaks is initialized to 1, and when
			; _Uses falls to 0, _Weaks is decremented. This avoids incrementing and decrementing
			; _Weaks every time that a shared_ptr gains or loses ownership. Therefore,
			; _Weaks - 1 is the weak reference count, the number of weak_ptrs that are observing
			; the shared object.
		)
	)

	children (
		#if ($e._Ptr == 0) (
			; We make empty shared_ptrs (and shared_ptrs that own
			; the null pointer) appear to have no children.
			#array(expr: 0, size: 0)
		) #else (
			#(
				; We make shared_ptr appear to have two children:

				; Its stored pointer, with a fake name of [ptr].
				#([ptr] : $e._Ptr),

				; Its deleter and allocator, which may be default or custom.
				#([deleter and allocator] : *$e._Rep)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::weak_ptr from <memory>
;------------------------------------------------------------------------------
std::tr1::weak_ptr<*>{
	preview (
		#if ($e._Ptr == 0) (
			"empty"
		) #elif ($e._Rep->_Uses == 0) (
			; weak_ptr is just like shared_ptr, except that a weak_ptr can be expired.
			#(
				"expired [",
				*$e._Rep,
				"]"
			)
		) #else (
			#(
				"weak_ptr ",
				*$e._Ptr,
				" [",
				$e._Rep->_Uses,
				#if ($e._Rep->_Uses == 1) (" strong ref") #else (" strong refs"),
				#if ($e._Rep->_Weaks - 1 > 0) (
					#(
						", ",
						$e._Rep->_Weaks - 1,
						#if ($e._Rep->_Weaks - 1 == 1) (" weak ref") #else (" weak refs")
					)
				),
				"] [",
				*$e._Rep,
				"]"
			)
		)
	)

	children (
		#if ($e._Ptr == 0) (
			#array(expr: 0, size: 0)
		) #elif ($e._Rep->_Uses == 0) (
			; When a weak_ptr is expired, we show its deleter and allocator.
			; The deleter has already been used, but the control block has not yet been deallocated.
			#([deleter and allocator] : *$e._Rep)
		) #else (
			#(
				#([ptr] : $e._Ptr),
				#([deleter and allocator] : *$e._Rep)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::mem_fn() from <functional>
;------------------------------------------------------------------------------
; Note that when mem_fn() is given a data member pointer, it returns a _Call_wrapper<_Callable_pmd<*> > .
; Data member pointers themselves don't have useful previews, so we don't attempt to visualize this.
; When mem_fn() is given a member function pointer, it returns a _Mem_fn[N], which we can visualize.
std::tr1::_Mem_fn1<*>|std::tr1::_Mem_fn2<*>|std::tr1::_Mem_fn3<*>|std::tr1::_Mem_fn4<*>|std::tr1::_Mem_fn5<*>|std::tr1::_Mem_fn6<*>|std::tr1::_Mem_fn7<*>|std::tr1::_Mem_fn8<*>|std::tr1::_Mem_fn9<*>|std::tr1::_Mem_fn10<*>{
	preview (
		; We preview the functor returned by mem_fn() with "mem_fn(<stored member function pointer>)".
		#(
			"mem_fn(",
			$e._Callee._Object,
			")"
		)
	)

	children (
		; Member function pointers have no children.
		#array(expr: 0, size: 0)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::bind() from <functional>
;------------------------------------------------------------------------------
; bind() placeholders are previewed with their names.
; They have no state, so they have no children.
std::tr1::_Ph<1>{
	preview ( "_1" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<2>{
	preview ( "_2" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<3>{
	preview ( "_3" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<4>{
	preview ( "_4" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<5>{
	preview ( "_5" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<6>{
	preview ( "_6" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<7>{
	preview ( "_7" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<8>{
	preview ( "_8" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<9>{
	preview ( "_9" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::_Ph<10>{
	preview ( "_10" )
	children ( #array(expr: 0, size: 0) )
}

; The functor returned by bind(f, t1, t2) is previewed with "bind(f, t1, t2)".
; It has children with the fake names of [f], [t1], [t2], etc.
std::tr1::_Bind<*,*,std::tr1::_Bind0<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind0<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind1<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind1<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind2<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind2<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind3<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind3<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind4<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind4<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind5<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind5<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			", ", $e._Bx._Vx4,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3),
			#([t5] : $e._Bx._Vx4)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind6<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind6<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			", ", $e._Bx._Vx4,
			", ", $e._Bx._Vx5,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3),
			#([t5] : $e._Bx._Vx4),
			#([t6] : $e._Bx._Vx5)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind7<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind7<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			", ", $e._Bx._Vx4,
			", ", $e._Bx._Vx5,
			", ", $e._Bx._Vx6,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3),
			#([t5] : $e._Bx._Vx4),
			#([t6] : $e._Bx._Vx5),
			#([t7] : $e._Bx._Vx6)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind8<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind8<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			", ", $e._Bx._Vx4,
			", ", $e._Bx._Vx5,
			", ", $e._Bx._Vx6,
			", ", $e._Bx._Vx7,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3),
			#([t5] : $e._Bx._Vx4),
			#([t6] : $e._Bx._Vx5),
			#([t7] : $e._Bx._Vx6),
			#([t8] : $e._Bx._Vx7)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind9<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind9<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			", ", $e._Bx._Vx4,
			", ", $e._Bx._Vx5,
			", ", $e._Bx._Vx6,
			", ", $e._Bx._Vx7,
			", ", $e._Bx._Vx8,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3),
			#([t5] : $e._Bx._Vx4),
			#([t6] : $e._Bx._Vx5),
			#([t7] : $e._Bx._Vx6),
			#([t8] : $e._Bx._Vx7),
			#([t9] : $e._Bx._Vx8)
		)
	)
}
std::tr1::_Bind<*,*,std::tr1::_Bind10<*> >|std::tr1::_Bind_fty<*,*,std::tr1::_Bind10<*> >{
	preview (
		#(
			"bind(", $e._Bx._Callee._Object,
			", ", $e._Bx._Vx0,
			", ", $e._Bx._Vx1,
			", ", $e._Bx._Vx2,
			", ", $e._Bx._Vx3,
			", ", $e._Bx._Vx4,
			", ", $e._Bx._Vx5,
			", ", $e._Bx._Vx6,
			", ", $e._Bx._Vx7,
			", ", $e._Bx._Vx8,
			", ", $e._Bx._Vx9,
			")"
		)
	)

	children (
		#(
			#([f] : $e._Bx._Callee._Object),
			#([t1] : $e._Bx._Vx0),
			#([t2] : $e._Bx._Vx1),
			#([t3] : $e._Bx._Vx2),
			#([t4] : $e._Bx._Vx3),
			#([t5] : $e._Bx._Vx4),
			#([t6] : $e._Bx._Vx5),
			#([t7] : $e._Bx._Vx6),
			#([t8] : $e._Bx._Vx7),
			#([t9] : $e._Bx._Vx8),
			#([t10] : $e._Bx._Vx9)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::function from <functional>
;------------------------------------------------------------------------------
std::tr1::_Impl_no_alloc0<*>|std::tr1::_Impl_no_alloc1<*>|std::tr1::_Impl_no_alloc2<*>|std::tr1::_Impl_no_alloc3<*>|std::tr1::_Impl_no_alloc4<*>|std::tr1::_Impl_no_alloc5<*>|std::tr1::_Impl_no_alloc6<*>|std::tr1::_Impl_no_alloc7<*>|std::tr1::_Impl_no_alloc8<*>|std::tr1::_Impl_no_alloc9<*>|std::tr1::_Impl_no_alloc10<*>{
	preview ( $e._Callee._Object )
	children ( #([functor] : $e._Callee._Object) )
}
std::tr1::_Impl0<*>|std::tr1::_Impl1<*>|std::tr1::_Impl2<*>|std::tr1::_Impl3<*>|std::tr1::_Impl4<*>|std::tr1::_Impl5<*>|std::tr1::_Impl6<*>|std::tr1::_Impl7<*>|std::tr1::_Impl8<*>|std::tr1::_Impl9<*>|std::tr1::_Impl10<*>{
	preview ( $e._Callee._Object )
	children (
		#(
			#([functor] : $e._Callee._Object),
			#([allocator] : $e._Myal)
		)
	)
}
std::tr1::function<*>{
	preview (
		#if ($e._Impl == 0) (
			; Detecting empty functions is trivial.
			"empty"
		) #else (
			*$e._Impl
		)
	)

	children (
		#if ($e._Impl == 0) (
			; We make empty functions appear to have no children.
			#array(expr: 0, size: 0)
		) #else (
			#([functor and allocator] : *$e._Impl)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::tuple from <tuple>
;------------------------------------------------------------------------------
; tuple is visualized like pair, except that we have to give fake names to tuple's children.
std::tr1::tuple<std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		"()"
	)

	children (
		#array(expr: 0, size: 0)
	)
}
std::tr1::tuple<*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value
		)
	)
}
std::tr1::tuple<*,*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value,
			[4] : $e._Impl._Tail._Tail._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,*,*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value,
			[4] : $e._Impl._Tail._Tail._Tail._Tail._Value,
			[5] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,*,*,*,std::tr1::_Nil,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value,
			[4] : $e._Impl._Tail._Tail._Tail._Tail._Value,
			[5] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			[6] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,*,*,*,*,std::tr1::_Nil,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value,
			[4] : $e._Impl._Tail._Tail._Tail._Tail._Value,
			[5] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			[6] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			[7] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,*,*,*,*,*,std::tr1::_Nil>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value,
			[4] : $e._Impl._Tail._Tail._Tail._Tail._Value,
			[5] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			[6] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			[7] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			[8] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value
		)
	)
}
std::tr1::tuple<*,*,*,*,*,*,*,*,*,*>{
	preview (
		#(
			"(", $e._Impl._Value,
			", ", $e._Impl._Tail._Value,
			", ", $e._Impl._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			", ", $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			")"
		)
	)

	children (
		#(
			[0] : $e._Impl._Value,
			[1] : $e._Impl._Tail._Value,
			[2] : $e._Impl._Tail._Tail._Value,
			[3] : $e._Impl._Tail._Tail._Tail._Value,
			[4] : $e._Impl._Tail._Tail._Tail._Tail._Value,
			[5] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Value,
			[6] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			[7] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			[8] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value,
			[9] : $e._Impl._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Tail._Value
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::array from <array>
;------------------------------------------------------------------------------
std::tr1::array<*>{
	preview (
		; An actual array is previewed with its address.
		; array<T, N> is previewed like vector<T>.
		#(
			"[",
			$e._EEN_SIZE,
			"](",
			#array(expr: $e._Elems[$i], size: $e._EEN_SIZE),
			")"
		)
	)

	children (
		; Just like an actual array.
		#array(expr: $e._Elems[$i], size: $e._EEN_SIZE)
	)
}
std::_Array_iterator<*>|std::_Array_const_iterator<*>{
	preview (
		#if ($e._EEN_IDL == 0) (
			*$e._Ptr
		) #else (
			#if ($e._Idx == $e._EEN_SIZE) (
				; array iterators are represented by _Ptr + _Idx,
				; and they know how large their parent arrays are. Therefore, detecting
				; end iterators is trivial.
				"end"
			) #else (
				; Like vector iterators, array iterators are previewed with what they point to.
				$e._Ptr[$e._Idx]
			)
		)
	)

	children (
		#if ($e._EEN_IDL == 0) (
			#([ptr] : $e._Ptr)
		) #else (
			#if ($e._Idx == $e._EEN_SIZE) (
				; We make end iterators appear to have no children.
				#array(expr: 0, size: 0)
			) #else (
				; An array iterator is conceptually a pointer, so we make it appear to store one.
				#([ptr] : $e._Ptr + $e._Idx)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  stdext::hash_map from <hash_map>
;  stdext::hash_multimap from <hash_map>
;  stdext::hash_set from <hash_set>
;  stdext::hash_multiset from <hash_set>
;------------------------------------------------------------------------------
stdext::hash_map<*>|stdext::hash_multimap<*>|stdext::hash_set<*>|stdext::hash_multiset<*>{
	preview (
		#(
			"[",
			$e._List._Mysize,
			"](",
			#list(
				head: $e._List._Myhead->_Next,
				size: $e._List._Mysize,
				next: _Next
			) : $e._Myval,
			")"
		)
	)

	children (
		#list(
			head: $e._List._Myhead->_Next,
			size: $e._List._Mysize,
			next: _Next
		) : $e._Myval
	)
}

;------------------------------------------------------------------------------
;  std::tr1::unordered_map from <unordered_map>
;  std::tr1::unordered_multimap from <unordered_map>
;  std::tr1::unordered_set from <unordered_set>
;  std::tr1::unordered_multiset from <unordered_set>
;------------------------------------------------------------------------------
std::hash<*>{
	preview ( "hash" )
	children ( #array(expr: 0, size: 0) )
}
std::tr1::unordered_map<*>|std::tr1::unordered_multimap<*>|std::tr1::unordered_set<*>|std::tr1::unordered_multiset<*>{
	preview (
		#(
			"[",
			$e._List._Mysize,
			"](",
			#list(
				head: $e._List._Myhead->_Next,
				size: $e._List._Mysize,
				next: _Next
			) : $e._Myval,
			")"
		)
	)

	children (
		#(
			#([hash] : $e.comp._Hashobj),
			#([equal] : $e.comp._Keyeqobj),
			#list(
				head: $e._List._Myhead->_Next,
				size: $e._List._Mysize,
				next: _Next
			) : $e._Myval
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::basic_regex from <regex>
;------------------------------------------------------------------------------
std::tr1::basic_regex<*>{
	preview (
		#if ($e._Rep == 0) (
			; Default construction creates an empty basic_regex.
			"empty"
		) #elif ($e._EEN_VIS == 1) (
			; By default, _ENHANCED_REGEX_VISUALIZER is defined to be 1 in debug and 0 in ship.
			; When it is 1, basic_regex stores the string from which it was constructed.
			; When it is 0, basic_regex stores only the resulting finite state machine.
			$e._Visualization
		) #else (
			; basic_regex contains many static const flags, which would be shown in the preview by default.
			; Its actual members are _Rep and _Traits. _Rep holds the finite state machine, so we
			; use it to preview basic_regex. (It does contain some human-readable information.)
			*$e._Rep
		)
	)

	children (
		#if ($e._Rep == 0) (
			; We make empty basic_regexes appear to have no children.
			#array(expr: 0, size: 0)
		) #elif ($e._EEN_VIS == 1) (
			; We want to hide those static const flags.
			; We also want to give _Visualization a fake name.
			#(
				#([str] : $e._Visualization),
				#(_Rep : $e._Rep),
				#(_Traits : $e._Traits)
			)
		) #else (
			; We want to hide those static const flags.
			#(
				_Rep : $e._Rep,
				_Traits : $e._Traits
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::sub_match from <regex>
;------------------------------------------------------------------------------
std::tr1::sub_match<char const *>|std::tr1::sub_match<wchar_t const *>|std::tr1::sub_match<unsigned short const *>|std::tr1::sub_match<char *>|std::tr1::sub_match<wchar_t *>|std::tr1::sub_match<unsigned short *>{
	preview (
		; It would be nice if we could preview sub_match with its str().
		; However, visualizers cannot handle strings represented by pointer pairs.
		; Therefore, our preview contains more limited information.
		#if ($e.matched) (
			; If this sub_match participated in a match,
			; we preview it with its length().
			$e.second - $e.first
		) #else (
			; Otherwise, we preview it with its matched bool (i.e. "false").
			; (Why not length() (i.e. "0")? It's meaningful to have
			; matched == true and length() == 0.
			"false"
		)
	)

	children (
		#(
			; sub_match's three data members are public, but we list them here
			; (a) to display matched before first and second, and
			; (b) to gloss over the fact that sub_match derives from std::pair.
			#(matched : $e.matched),
			#(first : $e.first),
			#(second : $e.second)
		)
	)
}
std::tr1::sub_match<std::_String_const_iterator<*> >|std::tr1::sub_match<std::_String_iterator<*> >{
	preview (
		#if ($e.matched) (
			; We visualize ssub_match and wssub_match just like csub_match and wcsub_match,
			; except that when determining the length(), we can't subtract iterators.
			; We have to subtract their stored pointers.
			$e.second._Ptr - $e.first._Ptr
		) #else (
			"false"
		)
	)

	children (
		#(
			#(matched : $e.matched),
			#(first : $e.first),
			#(second : $e.second)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::match_results from <regex>
;------------------------------------------------------------------------------
std::tr1::match_results<*>{
	preview (
		; A match_results object is empty iff its vector _Matches is empty.
		#if ($e._Matches._Myfirst == $e._Matches._Mylast) (
			"empty"
		) #else (
			; We preview a non-empty match_results object with its vector.
			$e._Matches
		)
	)

	children (
		#if ($e._Matches._Myfirst == $e._Matches._Mylast) (
			; We make empty match_results appear to have no children.
			#array(expr: 0, size: 0)
		) #else (
			; As match_results has operator[](), prefix(), and suffix() member functions,
			; we make it appear to directly contain [0], [1], [2], etc. elements,
			; as well as [prefix] and [suffix] elements.
			#(
				#array(expr: $e._Matches._Myfirst[$i], size: $e._Matches._Mylast - $e._Matches._Myfirst),
				#([prefix] : $e._Prefix),
				#([suffix] : $e._Suffix)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::regex_iterator from <regex>
;------------------------------------------------------------------------------
std::tr1::regex_iterator<*>{
	preview (
		#if ($e._MyRe == 0) (
			; We represent end-of-sequence regex_iterators with null regex pointers.
			"end"
		) #else (
			; Dereferenceable regex_iterators return match_results when dereferenced,
			; so we'll preview them with that.
			$e._MyVal
		)
	)

	children (
		#if ($e._MyRe == 0) (
			; We make end-of-sequence regex_iterators appear to have no children.
			#array(expr: 0, size: 0)
		) #else (
			; For ease of understanding, we make dereferenceable regex_iterators
			; appear to have data members with the "for exposition only" names from TR1.
			#(
				#([begin] : $e._Begin),
				#([end] : $e._End),
				#([pregex] : $e._MyRe),
				#([flags] : $e._Flags),
				#([match] : $e._MyVal)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::tr1::regex_token_iterator from <regex>
;------------------------------------------------------------------------------
std::tr1::regex_token_iterator<*>{
	preview (
		#if ($e._Res == 0) (
			; We represent end-of-sequence regex_token_iterators with null result pointers.
			"end"
		) #else (
			; Dereferenceable regex_token_iterators return *result when dereferenced,
			; so we'll preview them with that.
			*$e._Res
		)
	)

	children (
		#if ($e._Res == 0) (
			; We make end-of-sequence regex_token_iterators appear to have no children.
			#array(expr: 0, size: 0)
		) #else (
			; For ease of understanding, we make dereferenceable regex_token_iterators
			; appear to have data members with the "for exposition only" names from TR1.
			#(
				#([position] : $e._Pos),
				#([result] : $e._Res),
				#([suffix] : $e._Suffix),
				#([N] : $e._Cur),
				#([subs] : $e._Subs)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  std::identity, etc. from <functional>
;------------------------------------------------------------------------------
std::identity<*>{
	preview ( "identity" )
	children ( #array(expr: 0, size: 0) )
}
std::bit_and<*>{
	preview ( "bit_and" )
	children ( #array(expr: 0, size: 0) )
}
std::bit_or<*>{
	preview ( "bit_or" )
	children ( #array(expr: 0, size: 0) )
}
std::bit_xor<*>{
	preview ( "bit_xor" )
	children ( #array(expr: 0, size: 0) )
}

;------------------------------------------------------------------------------
;  std::unique_ptr from <memory>
;------------------------------------------------------------------------------
std::unique_ptr<*>{
	preview (
		#if ($e._Myptr == 0) (
			"empty"
		) #else (
			#(
				"unique_ptr ",
				*$e._Myptr
			 )
		)
	)

	children (
		#if ($e._Myptr == 0) (
			#array(expr: 0, size: 0)
		) #else (
			#([ptr] : $e._Myptr)
		)
	)
}

;------------------------------------------------------------------------------
;  std::forward_list from <forward_list>
;------------------------------------------------------------------------------
std::forward_list<*>{
	preview (
		#(
			"(",
			#list(
				head: $e._Myhead,
				next: _Next
			) : $e._Myval,
			")"
		)
	)

	children (
		#list(
			head: $e._Myhead,
			next: _Next
		) : $e._Myval
	)
}
std::_Flist_iterator<*>|std::_Flist_const_iterator<*>{
	preview (
		#if ($e._Ptr == 0) (
			"end"
		) #else (
			$e._Ptr->_Myval
		)
	)

	children (
		#if ($e._Ptr == 0) (
			#array(expr: 0, size: 0)
		) #else (
			#([ptr] : &$e._Ptr->_Myval)
		)
	)
}


;------------------------------------------------------------------------------
;  PROPVARIANT
;------------------------------------------------------------------------------
; Visualizers for VT_VECTOR C arrays
tagCAC|tagCAUB|tagCAI|tagCAUI|tagCAL|tagCAUL|tagCAFLT|tagCADBL|tagCACY|tagCADATE|tagCABSTR|tagCABSTRBLOB|tagCABOOL|tagCASCODE|tagCAPROPVARIANT|tagCAH|tagCAUH|tagCALPSTR|tagCALPWSTR|tagCAFILETIME|tagCACLIPDATA|tagCACLSID{
	preview(
		#(
			"[", $e.cElems , "](",
			#array
			(
				expr :	($e.pElems)[$i],
				size :	$e.cElems
			),
			")"
		)
	)
	children
	(
		#array
		(
			expr :	($e.pElems)[$i],
			size :	$e.cElems
		)
	)
}
; Visualizers for SAFE ARRAY
tagSAFEARRAY|SAFEARRAY{
	preview(
		#if ($e.fFeatures & 0x0080)		; FADF_HAVEVARTYPE
		(
			; Switch on the variant type field - which is stored 4 bytes
			; before the beginning of the SAFEARRAY type
			#switch( ((unsigned *)&($e))[-1] )
			#case 0x2		; VT_I2 | VT_ARRAY
			(
				#(
					"safearray of I2 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((signed short *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x3		; VT_I4 | VT_ARRAY
			(
				#(
					"safearray of I4 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((signed int *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x4		; VT_R4 | VT_ARRAY
			(
				#(
					"safearray of R4 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((float *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x5		; VT_R8 | VT_ARRAY
			(
				#(
					"safearray of R8 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((double *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				 )
			)
			#case 0x6		; VT_CY | VT_ARRAY
			(
				#(
					"safearray of CY = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((CY *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x7		; VT_DATE | VT_ARRAY
			(
				#(
					"safearray of DATE = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((DATE *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x8		; VT_BSTR | VT_ARRAY
			(
				#(
					"safearray of BSTR = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((wchar_t **)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0xa		; VT_ERROR | VT_ARRAY
			(
				#(
					"safearray of ERROR = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((long *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0xb		; VT_BOOL | VT_ARRAY
			(
				#(
					"safearray of BOOL = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((short *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0xc		; VT_VARIANT | VT_ARRAY
			(
				#(
					"safearray of VARIANT = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((tagVARIANT *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x10		; VT_I1 | VT_ARRAY
			(
				#(
					"safearray of I1 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((signed char *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x11		; VT_UI1 | VT_ARRAY
			(
				#(
					"safearray of UI1 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((unsigned char *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x12		; VT_UI2 | VT_ARRAY
			(
				#(
					"safearray of UI2 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((unsigned short *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					  ),
				")"
				)
			)
			#case 0x13		; VT_UI4 | VT_ARRAY
			(
				#(
					"safearray of UI4 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((unsigned int *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x14		; VT_I8 | VT_ARRAY
			(
				#(
					"safearray of I8 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((signed __int64 *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x15		; VT_UI8 | VT_ARRAY
			(
				#(
					"safearray of UI8 = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((unsigned __int64 *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x16		; VT_INT | VT_ARRAY
			(
				#(
					"safearray of INT = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((int *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x17		; VT_UINT | VT_ARRAY
			(
				#(
					"safearray of UINT = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((unsigned *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x1e		; VT_LPSTR | VT_ARRAY
			(
				#(
					"safearray of LPSTR = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((char **)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x1f		; VT_LPWSTR | VT_ARRAY
			(
				#(
					"safearray of LPWSTR = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((wchar_t **)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x40		; VT_FILETIME | VT_ARRAY
			(
				#(
					"safearray of FILETIME = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((FILETIME *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x47		; VT_CLIPDATA | VT_ARRAY
			(
				#(
					"safearray of CLIPDATA = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((CLIPDATA *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
			#case 0x48		; VT_CLSID | VT_ARRAY
			(
				#(
					"safearray of CLSID = [",
					; output the rank array
					#array( expr: $e.rgsabound[$i].cElements, size: $e.cDims),
					"](",
					; output the data elements
					#array(
						expr: ((CLSID *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					),
					")"
				)
			)
		)
		#elif ($e.fFeatures & 0x0100)	; FADF_BSTR
		(
			#("safearray of BSTR = ",#array(expr: $e.rgsabound[$i].cElements, size: $e.cDims) : #("[",$e,"]"), "(", #array(expr: ((wchar_t * *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound ), ")")
		)
		#elif ($e.fFeatures & 0x0200)	; FADF_UNKNOWN
		(
			#("safearray of IUnknown* = [",#array(expr: $e.rgsabound[$i].cElements, size: $e.cDims), "](", #array(expr: ((IUnknown * *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound ), ")")
		)
		#elif ($e.fFeatures & 0x0400)	; FADF_DISPATCH
		(
			#("safearray of IDispatch* = [",#array(expr: $e.rgsabound[$i].cElements, size: $e.cDims), "](", #array(expr: ((IDispatch * *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound ), ")")
		)
		#elif ($e.fFeatures & 0x0800)	; FADF_VARIANT
		(
				#("safearray of VARIANT = ",#array(expr: $e.rgsabound[$i].cElements, size: $e.cDims) : #("[",$e,"]"), "(", #array(expr: ((tagVARIANT *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound ), ")")
		)
	)
	children
	(
		#(		;[actual members]: [$e,!],
			#if ($e.fFeatures & 0x0080)		; FADF_HAVEVARTYPE
			(
				#switch( ((unsigned *)&($e))[-1] )		; for some reason the VT field is before the SAFEARRAY struct
				#case 2 ; VT_I2|VT_ARRAY
				(
					#array(
						expr: ((signed short *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 3 ; VT_I4|VT_ARRAY
				(
					#array(
						expr: ((signed int	 *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 4 ; VT_R4|VT_ARRAY
				(
					#array(
						expr: ((float *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 5 ; VT_R8|VT_ARRAY
				(
					#array(
						expr: ((double	*)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x10		; VT_I1|VT_ARRAY
				(
					#array(
						expr: ((signed char *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x11		; VT_UI1|VT_ARRAY
				(
					#array(
						expr: ((unsigned char *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x12		; VT_UI2|VT_ARRAY
				(
					#array(
						expr: ((unsigned short *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x13		; VT_UI4|VT_ARRAY
				(
					#array(
						expr: ((unsigned int *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x14		; VT_I8|VT_ARRAY
				(
					#array(
						expr: ((signed __int64 *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x15		; VT_UI8|VT_ARRAY
				(
					#array(
						expr: ((unsigned __int64 *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x1e		; VT_LPSTR|VT_ARRAY
				(
					#array(
						expr: ((char * *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x1f		; VT_LPWSTR|VT_ARRAY
				(
					#array(
						expr: ((wchar_t **)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0xc		; VT_VARIANT|VT_ARRAY
				(
					#array(
						expr: ((tagVARIANT *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0xb		; VT_BOOL|VT_ARRAY
				(
					#array(
						expr: ((short *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0xa		; VT_ERROR|VT_ARRAY
				(
					#array(
						expr: ((long *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 6 ; VT_CY|VT_ARRAY
				(
					#array(
						expr: ((CY *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 7 ; VT_DATE|VT_ARRAY
				(
					#array(
						expr: ((DATE *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x40		; VT_FILETIME|VT_ARRAY
				(
					#array(
						expr: ((FILETIME *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x48		; VT_CLSID|VT_ARRAY
				(
					#array(
						expr: ((CLSID *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x47		; VT_CF|VT_ARRAY
				(
					#array(
						expr: ((CLIPDATA *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 8 ; VT_BSTR|VT_ARRAY
				(
					#array(
						expr: ((wchar_t * *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x16		; VT_INT|VT_ARRAY
				(
					#array(
						expr: ((int *)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#case 0x17		; VT_UINT|VT_ARRAY
				(
					#array(
						expr: ((unsigned int*)$e.pvData)[$i],
						size: $e.rgsabound[$r].cElements,
						rank: $e.cDims,
						base: $e.rgsabound[$r].lLbound
					)
				)
				#default
				(
						#([actual members]: [$e,!])
				)
				#except
				(
						#([actual members]: [$e,!])
				)
			)
			#elif ($e.fFeatures & 0x0100)	; FADF_BSTR
			(
					#array(expr: ((wchar_t * *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound )
			)
			#elif ($e.fFeatures & 0x0200)	; FADF_UNKNOWN
			(
					#array(expr: ((IUnknown * *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound )
			)
			#elif ($e.fFeatures & 0x0400)	; FADF_DISPATCH
			(
					#array(expr: ((IDispatch * *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound )
			)
			#elif ($e.fFeatures & 0x0800)	; FADF_VARIANT
			(
					#array(expr: ((tagVARIANT *)$e.pvData)[$i], size: $e.rgsabound[$r].cElements, rank: $e.cDims, base: $e.rgsabound[$r].lLbound )
			)
		)
	)
}
tagPROPVARIANT|tagVARIANT|PROPVARIANT|VARIANT{
	preview(
		#switch ($e.vt)
		;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
		;;		Base Types		;;
		;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
		#case 0 ( #("Empty") )	; VT_EMPTY
		#case 1 ( #("NULL") )	; VT_NULL
		#case 2 ( #("I2 = ", $e.iVal) ) ; VT_I2
		#case 3 ( #("I4 = ", $e.lVal) ) ; VT_I4
		#case 4 ( #("R4 = ", $e.fltVal) )		; VT_R4
		#case 5 ( #("R8 = ", $e.dblVal) )		; VT_R8
		#case 6 ( #("CY = ", $e.cyVal) )		; VT_CY
		#case 7 ( #("DATE =  ", $e.date) )		; VT_DATE
		#case 8 ( #("BSTR = ", $e.bstrVal) )	; VT_BSTR
		#case 9 ( #("DISPATCH =  ", $e.pdispVal) )		; VT_DISPATCH
		#case 10 ( #("ERROR =  ", $e.scode) )	; VT_ERROR
		#case 0xB ( #("BOOL =  ", $e.boolVal) ) ; VT_BOOL
		#case 0xC ( #("VARIANT ") )		; VT_VARIANT
		#case 0xD ( #("UNKNOWN =  ", $e.punkVal) )		; VT_UNKOWN
		#case 0xE ( #("DECIMAL = ", $e.decVal) )		; VT_DECIMAL
		#case 0x10 ( #("I1 =  ", $e.cVal) )		; VT_I1
		#case 0x11 ( #("UI1 =  ", $e.bVal) )	; VT_UI1
		#case 0x12 ( #("UI2 =  ", $e.uiVal) )	; VT_UI2
		#case 0x13 ( #("UI4 =  ", $e.ulVal) )	; VT_UI4
		#case 0x14 ( #("I8 =  ", *(__int64*)&$e.dblVal) )	; VT_I8
		#case 0x15 ( #("UI8 =  ", *(unsigned __int64*)&$e.dblVal) )	; VT_UI8
		#case 0x16 ( #("INT =  ", $e.intVal) )	; VT_INT
		#case 0x17 ( #("UINT = ", $e.uintVal) ) ; VT_UINT
		#case 0x18 ( #("VOID ") )		; VT_VOID
		#case 0x19 ( #("HRESULT ") )	; VT_HRESULT
		#case 0x1A ( #("PTR ") )		; VT_PTR
		#case 0x1B ( #("SAFEARRAY ") )	; VT_SAFEARRAY
		#case 0x1C ( #("CARRAY ") )		; VT_CARRAY
		#case 0x1D ( #("USERDEFINED ") )		; VT_USERDEFINED
		#case 0x1E ( #("LPSTR =  ", $e.pszVal) )		; VT_LPSTR
		#case 0x1F ( #("LPWSTR =  ", $e.pwszVal) )		; VT_LPWSTR
		#case 0x24 ( #("RECORD	") )	; VT_RECORD
		#case 0x26 ( #("UINT_PTR ") )	; VT_UINT_PTR
		#case 0x40 ( #("FILETIME =	", $e.filetime) )	; VT_FILETIME
		#case 0x42 ( #("STREAM =  ", $e.pStream) )		; VT_STREAM
		#case 0x43 ( #("STORAGE = ", $e.pStorage) )		; VT_STORAGE
		#case 0x44 ( #("STREAMED_OBJECT =  ", $e.pStream) )		; VT_STREAMED_OBJECT
		#case 0x45 ( #("STORED_OBJECT =  ", $e.pStorage) )		; VT_STORED_OBJECT
		#case 0x46 ( #("BLOB_OBJECT = ", $e.blob ) )	; VT_BLOB_OBJECT
		#case 0x47 ( #("CF =  ", $e.pclipdata) )		; VT_CF
		#case 0x48 ( #("CLSID = ", $e.puuid) )	; VT_CLSID
		#case 0x49 ( #("VERSIONED_STREAM = ", $e.pVersionedStream) )	; VT_VERSIONED_STREAM
		;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
		;;	 Vector types		;;
		;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
		#case 0x1002 ( #("vector of I2 = ", $e.cai) )	; VT_I2|VT_VECTOR
		#case 0x1003 ( #("vector of I4 = ", $e.cal) )	; VT_I4|VT_VECTOR
		#case 0x1004 ( #("vector of R4 = ", $e.caflt) ) ; VT_R4|VT_VECTOR
		#case 0x1005 ( #("vector of R8 = ", $e.cadbl) ) ; VT_R8|VT_VECTOR
		#case 0x1010 ( #("vector of I1 =  ", $e.cac) )	; VT_I1|VT_VECTOR
		#case 0x1011 ( #("vector of UI1 =  ", $e.caub) )		; VT_UI1|VT_VECTOR
		#case 0x1012 ( #("vector of UI2 =  ", $e.caui) )		; VT_UI2|VT_VECTOR
		#case 0x1013 ( #("vector of UI4 =  ", $e.caul) )		; VT_UI4|VT_VECTOR
		#case 0x1014 ( #("vector of I8 =  ", $e.cah) )	; VT_I8|VT_VECTOR
		#case 0x1015 ( #("vector of UI8 =  ", $e.cauh) )		; VT_UI8|VT_VECTOR
		#case 0x101E ( #("vector of LPSTR =  ", $e.calpstr) )	; VT_LPSTR|VT_VECTOR
		#case 0x101F ( #("vector of LPWSTR =  ", $e.calpwstr) ) ; VT_LPWSTR|VT_VECTOR
		#case 0x100C ( #("vector of VARIANT ", $e.capropvar) )	; VT_VARIANT|VT_VECTOR
		#case 0x100B ( #("vector of BOOL =	", $e.cabool) )		; VT_BOOL|VT_VECTOR
		#case 0x100A ( #("vector of ERROR =  ", $e.cascode) )	; VT_ERROR|VT_VECTOR
		#case 0x1006 ( #("vector of CY = ", $e.cacy) )	; VT_CY|VT_VECTOR
		#case 0x1007 ( #("vector of DATE =	", $e.cadate) )		; VT_DATE|VT_VECTOR
		#case 0x1040 ( #("vector of FILETIME =	", $e.cafiletime) )		; VT_FILETIME|VT_VECTOR
		#case 0x1048 ( #("vector of CLSID = ", $e.cauuid) )		; VT_CLSID|VT_VECTOR
		#case 0x1047 ( #("vector of CF =  ", $e.caclipdata) )	; VT_CF|VT_VECTOR
		#case 0x1008 ( #("vector of BSTR = ", $e.cabstr) )		; VT_BSTR|VT_VECTOR
		;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
		;;	 Byref Types		;;
		;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
		#case 0x4016 ( #("byref of INT =  ", $e.pintVal) )		; VT_INT|VT_BYREF
		#case 0x4017 ( #("byref of UINT = ", $e.puintVal) )		; VT_UINT|VT_BYREF
		#case 0x4002 ( #("byref of I2 = ", $e.piVal) )	; VT_I2|VT_BYREF
		#case 0x4003 ( #("byref of I4 = ", $e.plVal) )	; VT_I4|VT_BYREF
		#case 0x4004 ( #("byref of R4 = ", $e.pfltVal) )		; VT_R4|VT_BYREF
		#case 0x4005 ( #("byref of R8 = ", $e.pdblVal) )		; VT_R8|VT_BYREF
		#case 0x4010 ( #("byref of I1 =  ", $e.pcVal) ) ; VT_I1|VT_BYREF
		#case 0x4011 ( #("byref of UI1 =  ", $e.pbVal) )		; VT_UI1|VT_BYREF
		#case 0x4012 ( #("byref of UI2 =  ", $e.puiVal) )		; VT_UI2|VT_BYREF
		#case 0x4013 ( #("byref of UI4 =  ", $e.pulVal) )		; VT_UI4|VT_BYREF
		#case 0x4014 ( #("byref of I8 =  ", (__int64*)$e.pdblVal) )		; VT_I8|VT_BYREF
		#case 0x4015 ( #("byref of UI8 =  ", (unsigned __int64*)$e.pudblVal) )		; VT_UI8|VT_BYREF
		#case 0x400C ( #("byref of VARIANT ", $e.pvarVal) )		; VT_VARIANT|VT_BYREF
		#case 0x400B ( #("byref of BOOL =  ", $e.pboolVal) )	; VT_BOOL|VT_BYREF
		#case 0x400A ( #("byref of ERROR =	", $e.pscode) )		; VT_ERROR|VT_BYREF
		#case 0x4006 ( #("byref of CY = ", $e.pcyVal) ) ; VT_CY|VT_BYREF
		#case 0x4007 ( #("byref of DATE =  ", $e.pdate) )		; VT_DATE|VT_BYREF
		#case 0x4008 ( #("byref of BSTR = ", $e.pbstrVal) )		; VT_BSTR|VT_BYREF
		#case 0x400E ( #("byref of DECIMAL = ", $e.pdecVal) )	; VT_DECIMAL|VT_BYREF
		#case 0x400D ( #("byref of UNKNOWN =  ", $e.ppunkVal) ) ; VT_UNKOWN|VT_BYREF
		#case 0x4009 ( #("byref of DISPATCH =  ", $e.ppdispVal) )		; VT_DISPATCH|VT_BYREF
		#case 0x6000 ( #("byref of ARRAY =	", $e.pparray) )	; VT_ARRAY|VT_BYREF
		#default
		(
			#if ($e.vt & 0x2000) ( $e.parray)
			#else ( #("Unknown vt type = ", $e.vt))
		)
	)
	children(
		#(
			vt: $e.vt,
			#switch ($e.vt)
			;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
			;;		Base Types		;;
			;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
			#case 0x2 ( #(I2  : $e.iVal) )	; VT_I2
			#case 0x3 ( #(I4  : $e.lVal) )	; VT_I4
			#case 0x4 ( #(R4  : $e.fltVal) )		; VT_R4
			#case 0x5 ( #(R8  : $e.dblVal) )		; VT_R8
			#case 0x6 ( #(CY  : $e.cyVal) ) ; VT_CY
			#case 0x7 ( #(DATE	 : $e.date) )		; VT_DATE
			#case 0x8 ( #(BSTR	: $e.bstrVal) )		; VT_BSTR
			#case 0x9 ( #(DISPATCH	 : $e.pdispVal) )		; VT_DISPATCH
			#case 0xA ( #(ERROR   : $e.scode) )		; VT_ERROR
			#case 0xB ( #(BOOL	 : $e.boolVal) )	; VT_BOOL
			#case 0xD ( #(UNKNOWN	: $e.punkVal) ) ; VT_UNKOWN
			#case 0xE ( #(DECIMAL  : $e.decVal) )	; VT_DECIMAL
			#case 0x10 ( #(I1	: $e.cVal) )		; VT_I1
			#case 0x11 ( #(UI1	 : $e.bVal) )		; VT_UI1
			#case 0x12 ( #(UI2	 : $e.uiVal) )		; VT_UI2
			#case 0x13 ( #(UI4	 : $e.ulVal) )		; VT_UI4
			#case 0x14 ( #(I8	: *(__int64*)&$e.dblVal) )		; VT_I8
			#case 0x15 ( #(UI8	 : *(unsigned __int64*)&$e.dblVal) )		; VT_UI8
			#case 0x16 ( #(INT	 : $e.intVal) )		; VT_INT
			#case 0x17 ( #(UINT  : $e.uintVal) )	; VT_UINT
			#case 0x1E ( #(LPSTR   : $e.pszVal) )	; VT_LPSTR
			#case 0x1F ( #(LPWSTR	: $e.pwszVal) ) ; VT_LPWSTR
			#case 0x40 ( #(FILETIME   : $e.filetime) )		; VT_FILETIME
			#case 0x42 ( #(STREAM	: $e.pStream) ) ; VT_STREAM
			#case 0x43 ( #(STORAGE	: $e.pStorage) )		; VT_STORAGE
			#case 0x44 ( #(STREAMED_OBJECT	 : $e.pStream) )		; VT_STREAMED_OBJECT
			#case 0x45 ( #(STORED_OBJECT   : $e.pStorage) ) ; VT_STORED_OBJECT
			#case 0x46 ( #(BLOB_OBJECT	: $e.blob ) )		; VT_BLOB_OBJECT
			#case 0x47 ( #(CF	: $e.pclipdata) )	; VT_CF
			#case 0x48 ( #(CLSID  : $e.puuid) )		; VT_CLSID
			#case 0x49 ( #(VERSIONED_STREAM  : $e.pVersionedStream) )		; VT_VERSIONED_STREAM
			;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
			;;	 Vector types		;;
			;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
			#case 0x1002 ( #(vector of I2  : $e.cai) )		; VT_I2|VT_VECTOR
			#case 0x1003 ( #(vector of I4  : $e.cal) )		; VT_I4|VT_VECTOR
			#case 0x1004 ( #(vector of R4  : $e.caflt) )	; VT_R4|VT_VECTOR
			#case 0x1005 ( #(vector of R8  : $e.cadbl) )	; VT_R8|VT_VECTOR
			#case 0x1010 ( #(vector of I1	: $e.cac) )		; VT_I1|VT_VECTOR
			#case 0x1011 ( #(vector of UI1	 : $e.caub) )	; VT_UI1|VT_VECTOR
			#case 0x1012 ( #(vector of UI2	 : $e.caui) )	; VT_UI2|VT_VECTOR
			#case 0x1013 ( #(vector of UI4	 : $e.caul) )	; VT_UI4|VT_VECTOR
			#case 0x1014 ( #(vector of I8	: $e.cah) )		; VT_I8|VT_VECTOR
			#case 0x1015 ( #(vector of UI8	 : $e.cauh) )	; VT_UI8|VT_VECTOR
			#case 0x101E ( #(vector of LPSTR   : $e.calpstr) )		; VT_LPSTR|VT_VECTOR
			#case 0x101F ( #(vector of LPWSTR	: $e.calpwstr) )	; VT_LPWSTR|VT_VECTOR
			#case 0x100C ( #(vector of VARIANT : $e.capropvar) )	; VT_VARIANT|VT_VECTOR
			#case 0x100B ( #(vector of BOOL   : $e.cabool) )		; VT_BOOL|VT_VECTOR
			#case 0x100A ( #(vector of ERROR   : $e.cascode) )		; VT_ERROR|VT_VECTOR
			#case 0x1006 ( #(vector of CY  : $e.cacy) )		; VT_CY|VT_VECTOR
			#case 0x1007 ( #(vector of DATE   : $e.cadate) )		; VT_DATE|VT_VECTOR
			#case 0x1040 ( #(vector of FILETIME   : $e.cafiletime) )		; VT_FILETIME|VT_VECTOR
			#case 0x1048 ( #(vector of CLSID  : $e.cauuid) )		; VT_CLSID|VT_VECTOR
			#case 0x1047 ( #(vector of CF	: $e.caclipdata) )		; VT_CF|VT_VECTOR
			#case 0x1008 ( #(vector of BSTR  : $e.cabstr) ) ; VT_BSTR|VT_VECTOR
			;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
			;;	 Byref Types		;;
			;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
			#case 0x4016 ( #(byref of INT	: $e.pintVal) ) ; VT_INT|VT_BYREF
			#case 0x4017 ( #(byref of UINT	: $e.puintVal) )		; VT_UINT|VT_BYREF
			#case 0x4002 ( #(byref of I2  : $e.piVal) )		; VT_I2|VT_BYREF
			#case 0x4003 ( #(byref of I4  : $e.plVal) )		; VT_I4|VT_BYREF
			#case 0x4004 ( #(byref of R4  : $e.pfltVal) )	; VT_R4|VT_BYREF
			#case 0x4005 ( #(byref of R8  : $e.pdblVal) )	; VT_R8|VT_BYREF
			#case 0x4010 ( #(byref of I1   : $e.pcVal) )	; VT_I1|VT_BYREF
			#case 0x4011 ( #(byref of UI1	: $e.pbVal) )	; VT_UI1|VT_BYREF
			#case 0x4012 ( #(byref of UI2	: $e.puiVal) )	; VT_UI2|VT_BYREF
			#case 0x4013 ( #(byref of UI4	: $e.pulVal) )	; VT_UI4|VT_BYREF
			#case 0x4014 ( #(byref of I8	: (__int64*)$e.pdblVal) )	; VT_I8|VT_BYREF
			#case 0x4015 ( #(byref of UI8	: (unsigned __int64*)$e.pdblVal) ) ; VT_UI8|VT_BYREF
			#case 0x400C ( #(byref of VARIANT : $e.pvarVal) )		; VT_VARIANT|VT_BYREF
			#case 0x400B ( #(byref of BOOL	 : $e.pboolVal) )		; VT_BOOL|VT_BYREF
			#case 0x400A ( #(byref of ERROR   : $e.pscode) )		; VT_ERROR|VT_BYREF
			#case 0x4006 ( #(byref of CY  : $e.pcyVal) )	; VT_CY|VT_BYREF
			#case 0x4007 ( #(byref of DATE	 : $e.pdate) )	; VT_DATE|VT_BYREF
			#case 0x4008 ( #(byref of BSTR	: $e.pbstrVal) )		; VT_BSTR|VT_BYREF
			#case 0x400E ( #(byref of DECIMAL  : $e.pdecVal) )		; VT_DECIMAL|VT_BYREF
			#case 0x400D ( #(byref of UNKNOWN	: $e.ppunkVal) )	; VT_UNKOWN|VT_BYREF
			#case 0x4009 ( #(byref of DISPATCH	 : $e.ppdispVal) )	; VT_DISPATCH|VT_BYREF
			#case 0x6000 ( #(byref of ARRAY   : $e.pparray) )		; VT_ARRAY|VT_BYREF

			; the following are either empty or invalid vt values for a variant
			; #case 0 ( #(Empty :) )		; VT_EMPTY
			; #case 0x1 ( #(NULL :) )		; VT_NULL
			; #case 0xC ( #(VARIANT :) )	; VT_VARIANT
			; #case 0x18 ( #(VOID :) )		; VT_VOID
			; #case 0x19 ( #(HRESULT :) )	; VT_HRESULT
			; #case 0x1A ( #(PTR :) )		; VT_PTR
			; #case 0x1B ( #(SAFEARRAY :) ) ; VT_SAFEARRAY
			; #case 0x1C ( #(CARRAY :) )	; VT_CARRAY
			; #case 0x1D ( #(USERDEFINED :) )		; VT_USERDEFINED
			; #case 0x24 ( #(RECORD  :) )	; VT_RECORD
			; #case 0x26 ( #(UINT_PTR :) )	; VT_UINT_PTR
			#default
			(
				#if ($e.vt & 0x2000 )
					( #(safearray: $e.parray))
				#else
				(
					#(
						[raw members]: [$e,!]	; unformatted data members
					 )
				 )
			)
			#except
			(
				#(
					[raw members]: [$e,!]	; unformatted data members
				 )
			)
		)
	)
}

; Visualizers for data structures in namespace Concurrency
;------------------------------------------------------------------------------
;  Concurrency::message from <agents.h>
;------------------------------------------------------------------------------
Concurrency::message<*>{
	preview (
		#(
			$e.payload
		)
	)

	children (
		#(
			#(payload: $e.payload),
			#([msg_id]: $e._M_id)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::multi_link_registry from <agents.h>
;------------------------------------------------------------------------------
Concurrency::multi_link_registry<*>{
	preview (
		#(
			"[",
			$e._M_vector._M_index,
			"](",
			#array(
				expr: *($e._M_vector._M_array[$i]),
				size: $e._M_vector._M_index
			),
			")"
		)
	)

	children (
		#(
			#([size]: $e._M_vector._M_index),
			#array(
				expr: *($e._M_vector._M_array[$i]),
				size: $e._M_vector._M_index
			)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::_Queue from <agents.h>
;------------------------------------------------------------------------------
Concurrency::details::_Queue<*>{
	preview (
		#(
			"[", 
			$e._M_count, 
			"](",
			#list(
				head: $e._M_pHead,
				next: _M_pNext,
				size: _M_count 
			),
			")"
		)
	)

	children (
		#(
			#([size]: $e._M_count),
			#list(
				head: $e._M_pHead,
				next: _M_pNext,
				size: _M_count 
			)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::unbounded_buffer from <agents.h>
;------------------------------------------------------------------------------
Concurrency::unbounded_buffer<*>{
	preview (
		#(
			$e._M_messageBuffer
		)
	)

	children (
		#(
			#(unprocessed_messages: $e._M_messageProcessor._M_queuedMessages._M_queue),
			#(messages: $e._M_messageBuffer),
			#(message_filter: *($e._M_pFilter)),
			#(linked_sources: $e._M_connectedSources._M_links),
			#(linked_targets: $e._M_connectedTargets),
			#(reserving_target: *($e._M_pReservedFor)),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::overwrite_buffer from <agents.h>
;------------------------------------------------------------------------------
Concurrency::overwrite_buffer<*>{
	preview (
		#(
			$e._M_pMessage
		)
	)

	children (
		#(
			#(value: *($e._M_pMessage)),
			#(unprocessed_messages: $e._M_messageProcessor._M_queuedMessages._M_queue),
			#(message_filter: *($e._M_pFilter)),
			#(linked_sources: $e._M_connectedSources._M_links),
			#(linked_targets: $e._M_connectedTargets),
			#(reserving_target: *($e._M_pReservedFor)),
			#(reserved_message: *($e._M_pReservedMessage)),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::single_assignment from <agents.h>
;------------------------------------------------------------------------------
Concurrency::single_assignment<*>{
	preview (
		#(
			$e._M_pMessage
		)
	)

	children (
		#(
			#(value: *($e._M_pMessage)),
			#(unprocessed_messages: $e._M_messageProcessor._M_queuedMessages._M_queue),
			#(message_filter: *($e._M_pFilter)),
			#(linked_sources: $e._M_connectedSources._M_links),
			#(linked_targets: $e._M_connectedTargets),
			#(reserving_target: *($e._M_pReservedFor)),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::call from <agents.h>
;------------------------------------------------------------------------------
Concurrency::call<*>{
	preview (
		#(
			$e._M_pFunc
		)
	)
	
	children (
		#(
			#(call_method: $e._M_pFunc),
			#(unprocessed_messages: $e._M_messageProcessor._M_queuedMessages._M_queue),
			#(message_filter: *($e._M_pFilter)),
			#(linked_sources: $e._M_connectedSources._M_links),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::transformer from <agents.h>
;------------------------------------------------------------------------------
Concurrency::transformer<*>{
	preview (
		#(
			$e._M_pFunc
		)
	)

	children (
		#(
			#(transform_method: $e._M_pFunc),
			#(unprocessed_messages: $e._M_messageProcessor._M_queuedMessages._M_queue),
			#(messages: $e._M_messageBuffer),
			#(message_filter: *($e._M_pFilter)),
			#(linked_sources: $e._M_connectedSources._M_links),
			#(linked_target: *($e._M_connectedTargets._M_connectedLink)),
			#(reserving_target: *($e._M_pReservedFor)),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::choice from <agents.h>
;------------------------------------------------------------------------------
Concurrency::choice<*>{
	preview (
		#(
			"[",
			#if ($e._M_pSingleAssignment->_M_fIsInitialized) ("initialized")
			#else ("not_initialized"),
			"] ",
			$e._M_sourceTuple
		)
	)
	
	children (
		#(
			#([input_count]: $e._M_pSingleAssignment->_M_connectedSources._M_links._M_vector._M_index),
			#(index: $e._M_pSingleAssignment->_M_pMessage->payload),
			#(source_tuple: $e._M_sourceTuple),
			#(linked_sources: $e._M_pSingleAssignment->_M_connectedSources._M_links),
			#(linked_targets: $e._M_pSingleAssignment->_M_connectedTargets),
			#(reserving_target: *($e._M_pSingleAssignment->_M_pReservedFor)),
			#(Scheduler: *($e._M_pScheduler)),
			#(ScheduleGroup: *($e._M_pScheduleGroup)),
			#([raw _M_pSourceChoices] : $e._M_pSourceChoices)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::join<*,*>::_MessageArray from <agents.h>
;------------------------------------------------------------------------------
Concurrency::join<*,*>::_MessageArray{
	preview (
		#(
			"[",
			$e._M_count,
			"](",
			#array(
				expr: *(((Concurrency::message<$T1>**)$e._M_messages)[$i]),
				size: $e._M_count
			),
			")"
		)
	)
	
	children (
		#(
			#([size]: $e._M_count),
			#array(
				expr: *(((Concurrency::message<$T1>**)$e._M_messages)[$i]),
				size: $e._M_count
			)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::join<*,*>::_SavedMessageIdArray from <agents.h>
;------------------------------------------------------------------------------
Concurrency::join<*,*>::_SavedMessageIdArray{
	preview (
		#(
			"[",
			$e._M_count,
			"](",
			#array(
				expr: ((int*)$e._M_savedIds)[$i],
				size: $e._M_count
			),
			")"
		)
	)
	
	children (
		#(
			#([size]: $e._M_count),
			#array(
				expr: ((int*)$e._M_savedIds)[$i],
				size: $e._M_count
			)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::join from <agents.h>
;------------------------------------------------------------------------------
Concurrency::join<*,*>{
	preview (
		#(
			"[",
			$e._M_messageArray._M_count - $e._M_messagesRemaining,
			"/",
			$e._M_messageArray._M_count,
			"](",
			#array(
				expr: *($e._M_connectedSources._M_links._M_vector._M_array[$i]),
				size: $e._M_connectedSources._M_links._M_vector._M_index
			),
			")"
		)
	)
	
	children (
		#(
			#([join_type]: (Concurrency::join_type)$T2),
			#([offer_count]: $e._M_messageArray._M_count - $e._M_messagesRemaining),
			#(offer_IDs: $e._M_savedMessageIdArray),
			#([input_count]: $e._M_messageArray._M_count),
			#(input_values: $e._M_messageArray),
			#(messages: $e._M_messageBuffer),
			#(message_filter: *($e._M_pFilter)),
			#(linked_sources: $e._M_connectedSources._M_links),
			#(linked_target: $e._M_connectedTargets._M_connectedLink),
			#(reserving_target: *($e._M_pReservedFor)),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::multitype_join from <agents.h>
;------------------------------------------------------------------------------
Concurrency::multitype_join<*,*>{
	preview (
		#(
			"[",
			$e._M_pJoinNode->_M_connectedSources._M_links._M_vector._M_index - $e._M_pJoinNode->_M_counter,
			"/",
			$e._M_pJoinNode->_M_connectedSources._M_links._M_vector._M_index,
			"]",
			$e._M_sourceTuple
		)
	)
	
	children (
		#(
			#([join_type]: (Concurrency::join_type)$T2),
			#([offer_count]: $e._M_pJoinNode->_M_connectedSources._M_links._M_vector._M_index - $e._M_pJoinNode->_M_counter),
			#([input_count]: $e._M_pJoinNode->_M_connectedSources._M_links._M_vector._M_index),
			#(source_tuple: $e._M_sourceTuple),
			#(messages: $e._M_pJoinNode->_M_messageBuffer),
			#(linked_sources: $e._M_pJoinNode->_M_connectedSources._M_links),
			#(linked_target: $e._M_pJoinNode->_M_connectedTargets._M_connectedLink),
			#(reserving_target: *($e._M_pJoinNode->_M_pReservedFor)),
			#(Scheduler: *($e._M_pJoinNode->_M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_pJoinNode->_M_messageProcessor._M_pScheduleGroup)),
			#([raw _M_pSourceJoins] : $e._M_pSourceJoins)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::timer from <agents.h>
;------------------------------------------------------------------------------
Concurrency::timer<*>{
	preview ( 
		#(
			$e._M_state
		)
	)
	
	children (
		#(
			#(state: $e._M_state),
			#(value: $e._M_value),
			#(repeating: $e._M_fRepeating),
			#(interval_ms: $e._M_ms),
			#(linked_target: *($e._M_connectedTargets._M_connectedLink)),
			#(reserving_target: *($e._M_pReservedFor)),
			#(Scheduler: *($e._M_messageProcessor._M_pScheduler)),
			#(ScheduleGroup: *($e._M_messageProcessor._M_pScheduleGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::SchedulerBase from <SchedulerBase.h>
;  Concurrency::details::ThreadScheduler from <ThreadScheduler.h>
;  Concurrency::details::UMSThreadScheduler from <UMSThreadScheduler.h>
;------------------------------------------------------------------------------
Concurrency::details::SchedulerBase|Concurrency::details::ThreadScheduler|Concurrency::details::UMSThreadScheduler{
	preview ( 
		#(
			"[",
			$e.m_id,
			"] ",
			#if ($e.m_schedulerKind == 0) ("ThreadScheduler")
			#else ("UmsScheduler"),
			#if ($e.m_id == $e.s_pDefaultScheduler->m_id) (", default")
			#else ("")
		)
	)

	children (
		#(
			#(ID: $e.m_id),
			#(SchedulerPolicy: $e.m_policy),
			#(VirtualProcessorCount: $e.m_virtualProcessorCount),
			#(ReferenceCount: $e.m_refCount),
			#([isDefaultScheduler]: $e.m_id == $e.s_pDefaultScheduler->m_id)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::ScheduleGroupBase from <ScheduleGroupBase.h>
;  Concurrency::details::CacheLocalScheduleGroup from <CacheLocalScheduleGroup.h>
;  Concurrency::details::FairScheduleGroup from <FairScheduleGroup.h>
;------------------------------------------------------------------------------
Concurrency::details::ScheduleGroupBase|Concurrency::details::CacheLocalScheduleGroup|Concurrency::details::FairScheduleGroup{
	preview ( 
		#(
			"[",
			$e.m_id,
			"]",
			#if ($e.m_kind & 4) (" AnonymousScheduleGroup")
			#else ("")
		)
	)

	children (
		#(
			#(ID: $e.m_id),
			#(Scheduler: *($e.m_pScheduler))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::ContextBase from <ContextBase.h>
;  Concurrency::details::InternalContextBase from <InternalContextBase.h>
;  Concurrency::details::ThreadInternalContext from <ThreadInternalContext.h>
;  Concurrency::details::UMSThreadInternalContext from <UMSThreadInternalContext.h>
;------------------------------------------------------------------------------
Concurrency::details::ContextBase|Concurrency::details::InternalContextBase|Concurrency::details::ThreadInternalContext|Concurrency::details::UMSThreadInternalContext{
	preview ( 
		#(
			"[",
			$e.m_threadId,
			"] ",
			#if ($e.m_blockedState == 0) ("not_concrt_blocked")
			#elif ($e.m_blockedState == 1) ("concrt_blocked")
			#elif ($e.m_blockedState == 2) ("ums_sync_blocked")
			#elif ($e.m_blockedState == 4) ("ums_async_blocked")
			#else ("")
		)
	)

	children (
		#(
			#(ID: $e.m_id),
			#(ThreadID: $e.m_threadId),
			#(Scheduler: *($e.m_pScheduler)),
			#(ScheduleGroup: *($e.m_pGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::ExternalContextBase from <ExternalContextBase.h>
;------------------------------------------------------------------------------
Concurrency::details::ExternalContextBase{
	preview ( 
		#(
			"[",
			$e.m_threadId,
			"] ",
			#if ($e.m_contextSwitchingFence == 1) ("concrt_blocked")
			#else ("not_concrt_blocked")
		)
	)

	children (
		#(
			#(ID: $e.m_id),
			#(ThreadID: $e.m_threadId),
			#(Scheduler: *($e.m_pScheduler)),
			#(ScheduleGroup: *($e.m_pGroup))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::SchedulerPolicy from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::SchedulerPolicy{
	preview ( 
		#(
			$e._M_pPolicyBag->_M_values._M_specificValues._M_schedulerKind,
			", Min=",
			$e._M_pPolicyBag->_M_values._M_specificValues._M_minConcurrency,
			", Max=",
			$e._M_pPolicyBag->_M_values._M_specificValues._M_maxConcurrency
		)
	)

	children (
		#(
			#(SchedulerKind: $e._M_pPolicyBag->_M_values._M_specificValues._M_schedulerKind),
			#(MinConcurrency: $e._M_pPolicyBag->_M_values._M_specificValues._M_minConcurrency),
			#(MaxConcurrency: $e._M_pPolicyBag->_M_values._M_specificValues._M_maxConcurrency),
			#(TargetOversubscriptionFactor: $e._M_pPolicyBag->_M_values._M_specificValues._M_targetOversubscriptionFactor),
			#(LocalContextCacheSize: $e._M_pPolicyBag->_M_values._M_specificValues._M_localContextCacheSize),
			#(ContextStackSize: $e._M_pPolicyBag->_M_values._M_specificValues._M_contextStackSize),
			#(ContextPriority: $e._M_pPolicyBag->_M_values._M_specificValues._M_contextPriority),
			#(SchedulingProtocol: $e._M_pPolicyBag->_M_values._M_specificValues._M_schedulingProtocol),
			#(DynamicProgressFeedback: $e._M_pPolicyBag->_M_values._M_specificValues._M_dynamicProgressFeedback)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::event from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::event{
	preview ( 
		#(
			#if ($e._M_pWaitChain == 1) ("set")
			#else ("not_set")
		)
	)

	children (
		#(
			#([is_set]: ($e._M_pWaitChain == 1)),
			#([has_waiters]: (($e._M_pWaitChain != 0) && ($e._M_pWaitChain != 1)))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::critical_section from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::critical_section{
	preview ( 
		#(
			#if ($e._M_pHead != 0) ("locked")
			#else ("not_locked")
		)
	)

	children (
		#(
			#([is_locked]: ($e._M_pHead != 0)),
			#(OwningContext: *((Concurrency::Context*)($e._M_activeNode[0])))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::critical_section::scoped_lock from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::critical_section::scoped_lock{
	preview ( 
		#(
			$e._M_critical_section
		)
	)

	children (
		#(
			CriticalSection: $e._M_critical_section
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::reader_writer_lock from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::reader_writer_lock{
	preview ( 
		#(
			#if (($e._M_lockState < 8) && ($e._M_lockState & 2)) ("held_by_writer")
			#elif ($e._M_lockState >= 8) (
				#(
					"held_by_reader(s) [",
					($e._M_lockState / 8),
					"]"
				)
			)
			#else ("not_held")
		)
	)

	children (
		#(
			#([is_reader_lock_held]: ($e._M_lockState >= 8)),
			#([num_reader_lock_holders]: ($e._M_lockState / 8)),
			#([is_writer_lock_held]: ($e._M_lockState < 8) && ($e._M_lockState & 2)),
			#(OwningWriterContext: *((Concurrency::Context*)($e._M_activeWriter[0])))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::reader_writer_lock::scoped_lock from <concrt.h>
;  Concurrency::reader_writer_lock::scoped_lock_read from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::reader_writer_lock::scoped_lock|Concurrency::reader_writer_lock::scoped_lock_read{
	preview ( 
		#(
			$e._M_reader_writer_lock
		)
	)

	children (
		#(
			ReaderWriterLock: $e._M_reader_writer_lock
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::_TaskCollectionBase from <concrt.h>
;------------------------------------------------------------------------------
Concurrency::details::_TaskCollectionBase{
	preview ( 
		#(
			#if ((((int)$e._M_pException & ~0x3) != 0) && (((int)$e._M_pException & ~0x3) != 0xC)) ("exception")
			#else ("no_exception")
		)
	)

	children (
		#(
			#([has_exception]: (((int)$e._M_pException & ~0x3) != 0) && (((int)$e._M_pException & ~0x3) != 0xC)),
			#(CreatingContext: *((Concurrency::Context*)$e._M_pOwningContext))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::task_group from <ppl.h>
;  Concurrency::structured_task_group from <ppl.h>
;------------------------------------------------------------------------------
Concurrency::task_group|Concurrency::structured_task_group{
	preview ( 
		#(
			#if ((((int)$e._M_task_collection._M_pException & ~0x3) != 0) && (((int)$e._M_task_collection._M_pException & ~0x3) != 0xC)) ("exception")
			#else ("no_exception")
		)
	)

	children (
		#(
			#([has_exception]: (((int)$e._M_task_collection._M_pException & ~0x3) != 0) && (((int)$e._M_task_collection._M_pException & ~0x3) != 0xC)),
			#(CreatingContext: *((Concurrency::Context*)$e._M_task_collection._M_pOwningContext))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::task_handle from <ppl.h>
;------------------------------------------------------------------------------
Concurrency::task_handle<*>{
	preview ( 
		#(
			$e._M_function
		)
	)

	children (
		#(
			#(Function: $e._M_function),
			#(RuntimeOwnsLifetime: $e._M_fRuntimeOwnsLifetime),
			#(TaskCollection: *($e._M_pTaskCollection))
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::combinable from <ppl.h>
;------------------------------------------------------------------------------
Concurrency::combinable<*>{
	preview(
		#(
			"(",
			#array(
				expr: *($e._M_buckets[$i]),
				size: $e._M_size
			) : #list(
				head: $e,
				next: _M_chain
			) : $e._M_value,
			")"
		)
	) 
	children(
		#(
			#array(
				expr: *($e._M_buckets[$i]),
				size: $e._M_size
			) : #list(
				head: $e,
				next: _M_chain
			) : $e._M_value,
			#(InitFunction : $e._M_fnInitialize)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::concurrent_vector from <concurrent_vector.h>
;------------------------------------------------------------------------------
Concurrency::concurrent_vector<*,*>{
	preview(
		#(
			"[",
			$e._My_early_size._M_value,
			"](",
			#array (
				expr: #(
						 #if (($i >> 1) == 0) ((($T1*)$e._My_segment._M_value[0]._My_array)[$i])
						 #else ((($T1*)$e._My_segment._M_value[__log2($i)]._My_array)[$i - (0x1 << __log2($i))])
					   ), 
				size: $e._My_early_size._M_value
			),
			")"
		)
	) 
	children(
		#(
			[size] : $e._My_early_size._M_value,
			#array (
				expr: #(
						 #if (($i >> 1) == 0) ((($T1*)$e._My_segment._M_value[0]._My_array)[$i])
						 #else ((($T1*)$e._My_segment._M_value[__log2($i)]._My_array)[$i - (0x1 << __log2($i))])
					   ),
				size: $e._My_early_size._M_value
			)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::_Vector_iterator from <concurrent_vector.h>
;------------------------------------------------------------------------------
Concurrency::details::_Vector_iterator<Concurrency::concurrent_vector<*,*>,*>{
	preview(
		#(
			#if (($e._My_index >> 1) == 0) ((($T1*)$e._My_vector->_My_segment._M_value[0]._My_array)[$e._My_index])
			#else ((($T1*)$e._My_vector->_My_segment._M_value[__log2($e._My_index)]._My_array)[$e._My_index - (0x1 << __log2($e._My_index))])
		)
	) 
	children(
		#(
			[ptr]: #if (($e._My_index >> 1) == 0) (&((($T1*)$e._My_vector->_My_segment._M_value[0]._My_array)[$e._My_index]))
				   #else (&((($T1*)$e._My_vector->_My_segment._M_value[__log2($e._My_index)]._My_array)[$e._My_index - (0x1 << __log2($e._My_index))]))

		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::concurrent_queue from <concurrent_queue.h>
;------------------------------------------------------------------------------
Concurrency::concurrent_queue<*,*>{
	preview
	(
		#(
			"[",
			$e._My_rep->_Tail_counter._M_value - $e._My_rep->_Head_counter._M_value,
			"](",
			#array
			(
				expr : #if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 0) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 1) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 2) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 3) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 4) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 5) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 6) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 7) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 8) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 9) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 10) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 11) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 12) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 13) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 14) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 15) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 16) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 17) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 18) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 19) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])))))))))))))))))))),
				size : #if ($e._My_rep->_Tail_counter._M_value-$e._My_rep->_Head_counter._M_value < 20*8*$e._Items_per_page) ($e._My_rep->_Tail_counter._M_value-$e._My_rep->_Head_counter._M_value)
					   #else (20*8*$e._Items_per_page)
			),
			")"
		)
	)
	children
	(
		#(
			#([unsafe_size]: $e._My_rep->_Tail_counter._M_value-$e._My_rep->_Head_counter._M_value),
			#array
			(
				expr : #if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 0) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 1) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 2) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 3) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 4) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 5) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 6) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 7) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 8) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 9) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 10) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 11) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 12) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 13) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 14) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 15) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 16) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 17) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 18) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else (#if (($i+($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)))/(8*$e._Items_per_page)-($e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>(8*($e._Items_per_page-1)))*($i%8+$e._My_rep->_Head_counter._M_value%(8*$e._Items_per_page)>=(8*$e._Items_per_page)) == 19) ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])
					   #else ((($T1*)(($e._My_rep->_Array[(($i+$e._My_rep->_Head_counter._M_value)*3%8)]._Head_page._M_value->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next->_Next) + 1))[(($i+$e._My_rep->_Head_counter._M_value)&-8)/8&$e._Items_per_page-1])))))))))))))))))))),
				size : #if ($e._My_rep->_Tail_counter._M_value-$e._My_rep->_Head_counter._M_value < 20*8*$e._Items_per_page) ($e._My_rep->_Tail_counter._M_value-$e._My_rep->_Head_counter._M_value)
					   #else (20*8*$e._Items_per_page)
			)
		)
	)
}

;------------------------------------------------------------------------------
;  Concurrency::details::_Concurrent_queue_iterator from <concurrent_queue.h>
;------------------------------------------------------------------------------
Concurrency::details::_Concurrent_queue_iterator<Concurrency::concurrent_queue<*,*>,*>{
	preview(
		#(
			*(($T1*)$e._My_item)
		)
	) 
	children(
		#(
			[ptr]: (($T1*)$e._My_item)

		)
	)
}

; This section lets you define your own errors for the HRESULT display.
; You need to list the error code in unsigned decimal, followed by the message.
; Changes will take effect the next time you redisplay the variable.

[hresult]
;1234=my custom error code

[Visualizer]

glm::detail::tvec2<*>{
    preview (
        #(#($c.x,$c.y))
    )
    children (
            #([x]: $c.x,[y]: $c.y)
    )
}

glm::detail::tvec3<*>{
    preview (
        #($e.x,$e.y,$e.z)
    )
    children (
            #([x]: $e.x,[y]: $e.y,[z]: $e.z)
    )
}

glm::detail::tvec4<*>{
    preview (
        #($c.x,$c.y,$c.z,$c.w)
    )
    children (
            #([x]: $e.x,[y]: $e.y,[z]: $e.z, #([w]: $e.w))
    )
}


==> figs/from-dave/deps/glm/util/usertype.dat <==
attribute 
const 
uniform
varying
break
continue
do
for
while
if
else
in
out
inout
float
int
void
bool
true
false
discard
return
mat2
mat3
mat4
mat2x2
mat3x3
mat4x4
mat2x3
mat3x2
mat2x4
mat4x2
mat3x4
mat4x3
vec2
vec3
vec4
ivec2
ivec3
ivec4
uvec2
uvec3
uvec4
bvec2
bvec3
bvec4
sampler1D
sampler2D
sampler3D
samplerCube
sampler1DShadow
sampler2DShadow
struct

asm
class
union
enum
typedef
template
this
packed
goto
switch
default
inline
noinline
volatile
public
static
extern
external
interface
long
short
double
half
fixed
unsigned
input
output
sampler2DRect
sampler3DRect
sampler2DRectShadow
sizeof
cast
namespace
using

layout 
location
smooth
flat
noperspective
centroid
invariant
lowp
mediump
highp
precision
patch
sample
subroutine

hvec2
hvec3
hvec4
fvec2
fvec3
fvec4
dvec2
dvec3
dvec4

on

final
abstract
limited
access
self

uchar
schar
uint
sint

int8
int16
int32
int64

sint8
sint16
sint32
sint64

uint8
uint16
uint32
uint64

float16
float32
float64

quat
hquat
fquat
dquat

handle
handle8
handle16
handle32
handle64

flag
flag8
flag16
flag32
flag64

import
export

hmat2
hmat3
hmat4

fmat2
fmat3
fmat4

dmat2
dmat3
dmat4

hmat2x3
hmat3x2
hmat2x4
hmat4x2
hmat3x4
hmat4x3

fmat2x3
fmat3x2
fmat2x4
fmat4x2
fmat3x4
fmat4x3

dmat2x3
dmat3x2
dmat2x4
dmat4x2
dmat3x4
dmat4x3

null
pi
epsilon
infinite
self

byte
word
dword
qword

new_object
new_array
delete_object
delete_array

int8
int16
int32
int64

i8
i16
i32
i64

i8vec2
i8vec3
i8vec4

i16vec2
i16vec3
i16vec4

i32vec2
i32vec3
i32vec4

i64vec2
i64vec3
i64vec4

uint8
uint16
uint32
uint64

u8
u16
u32
u64

u8vec2
u8vec3
u8vec4

u16vec2
u16vec3
u16vec4

u32vec2
u32vec3
u32vec4

u64vec2
u64vec3
u64vec4

float16
float32
float64

f16
f32
f64

f16vec2
f16vec3
f16vec4

f32vec2
f32vec3
f32vec4

f64vec2
f64vec3
f64vec4

f16mat2
f16mat3
f16mat4

f16mat2x3
f16mat2x4
f16mat3x2
f16mat3x4
f16mat4x2
f16mat4x3

f32mat2
f32mat3
f32mat4

f32mat2x3
f32mat2x4
f32mat3x2
f32mat3x4
f32mat4x2
f32mat4x3

f64mat2
f64mat3
f64mat4

f64mat2x3
f64mat2x4
f64mat3x2
f64mat3x4
f64mat4x2
f64mat4x3

f16quat
f32quat
f64quat

bool1
bool2
bool3
bool4

bool1x1
bool2x2
bool3x3
bool4x4

bool2x3
bool2x4
bool3x2
bool3x4
bool4x2
bool4x3

int1
int2
int3
int4

int1x1
int2x2
int3x3
int4x4

int2x3
int2x4
int3x2
int3x4
int4x2
int4x3

half1
half2
half3
half4

half2x2
half3x3
half4x4

half2x3
half2x4
half3x2
half3x4
half4x2
half4x3

float1
float2
float3
float4

float1x1
float2x2
float3x3
float4x4

float2x3
float2x4
float3x2
float3x4
float4x2
float4x3

double1
double2
double3
double4

double1x1
double2x2
double3x3
double4x4

double2x3
double2x4
double3x2
double3x4
double4x2
double4x3

